Algorithm 979: Recursive Algorithms for Dense Linear Algebra -- The ReLAPACK Collection

To exploit both memory locality and the full performance potential of highly tuned kernels, dense linear algebra libraries such as LAPACK commonly implement operations as blocked algorithms. However, to achieve next-to-optimal performance with such algorithms, significant tuning is required. On the other hand, recursive algorithms are virtually tuning free, and yet attain similar performance. In this paper, we first analyze and compare blocked and recursive algorithms in terms of performance, and then introduce ReLAPACK, an open-source library of recursive algorithms to seamlessly replace most of LAPACK's blocked algorithms. In many scenarios, ReLAPACK clearly outperforms reference LAPACK, and even improves upon the performance of optimizes libraries.

==> fullsource/coverletter.txt <==
Dear Editor,

please find attached the manuscript "Recursive Algorithms for Dense Linear
Algebra: The ReLAPACK Collection”, by Elmar Peise and Paolo Bientinesi, to be
considered for publication in the ACM Transactions on Mathematical Software.

In this paper, we introduce ReLAPACK, a library that offers a collection of
recursive algorithms for many of LAPACK's compute kernels.  ReLAPACK's
routines are shown not only to outperform reference LAPACK but also to improve
upon the performance of tuned implementations from OpenBLAS and MKL.
ReLAPACK is open-source and can be found at https://github.com/HPAC/ReLAPACK

We hope you will find this submission for the readership of TOMS.  

As a possible associate editor, we would like to suggest Timothy A. Davis and
Ronald F. Boisvert.


Yours sincerely,

Prof. Paolo Bientinesi, Ph.D


==> fullsource/figures/data/blocked_breakdown/eff.dat <==
b	dtrmm	dtrsm	dtrti2
8	45.6895600168	5.64677852561	1.00329485402
16	60.5348543355	10.4279127563	3.00563175946
24	67.3688946551	14.6836745277	5.08936088705
32	72.0442530989	18.5869215208	7.09225268818
40	75.5442849497	22.2205262065	9.01646966571
48	77.4279079825	25.1543266645	10.6714384143
56	79.0290044128	27.9539255914	12.1488423459
64	79.8095629316	30.0299979908	13.5004160466
72	81.0644068151	32.9563371167	14.2365096037
80	82.1734841984	34.9001416969	14.9145569252
88	82.4733432788	36.6087813013	15.4290781175
96	84.0468567624	38.645894375	15.7249480859
104	83.4473960441	40.2633200998	16.215441318
112	84.9190365238	42.0352129349	16.6842675063
120	84.7473970985	43.2906979694	17.1880399855
128	85.1038223654	44.6470969667	17.5197986574
136	84.745893231	46.3990941671	18.1806534654
144	85.1033264409	47.5124747223	18.2294976822
152	83.9306806543	48.5410902172	18.6082054952
160	84.5618754574	49.137592394	18.9100987654
168	85.3552670264	50.8977259309	19.3479532173
176	84.5373364871	51.1520627197	19.5814898945
184	85.4037022748	52.4644603855	19.8307196994
192	84.8620391173	52.2444173035	19.9286328733
200	85.8141205636	54.3595083167	20.0947416063
208	85.2327650206	53.9673510336	19.885630453
216	84.4267894476	54.747243491	19.837476929
224	85.8144407809	56.294254373	19.7485258116
232	85.2428966937	55.8084752091	19.4953542301
240	84.7319629277	56.2177917795	19.3458397655
248	83.9584385753	57.8739444118	19.2692648914
256	86.1263102139	57.8045155053	19.352598852
264	85.1807410064	57.8502123778	19.1937270458
272	84.8529469396	58.3289918943	19.1619258739
280	84.3049227707	59.4656812213	19.1706407692
288	86.2137145149	61.3392124899	19.3995105096
296	85.9142891047	60.9871761167	19.3839169213
304	85.7731409426	61.3265147608	19.493944984
312	85.2923683845	61.951780195	19.4633125104
320	85.1306724266	62.6391473365	19.5444322743
328	84.785636512	63.9897869254	19.5526943151
336	86.6351977665	64.7509089771	19.6190391466
344	86.2189628318	64.2900402446	19.6875685231
352	86.1203472194	64.2628432558	19.8430942131
360	85.4518874621	63.9185015179	19.6813304593
368	85.2409137834	64.8748334122	19.9484218085
376	85.9707843627	65.6904582781	20.2759177248
384	84.8771489249	65.6676987178	19.9492350406
392	83.7938684029	66.6396121762	20.0063844132
400	86.6517161793	67.9913293523	20.2211702915
408	86.5189112785	67.6459250825	20.2088731472
416	86.4618991983	67.2818575369	20.2037342509
424	86.0934056201	67.0886820615	20.3030698331
432	85.6619657375	66.9667569351	20.4071346798
440	86.1948999033	67.6526725576	20.6751576849
448	85.325498548	67.3038086076	20.6113523159
456	85.4820906893	68.246578129	20.8831706915
464	85.2213960981	68.5406269687	20.9358803904
472	85.1780553654	69.1035290887	21.0486485592
480	84.9298535916	69.7591108409	21.1153922945
488	84.7126285157	70.3216907311	21.2546373225
496	84.4235518897	71.2444700914	21.3184249906


==> fullsource/figures/data/blocked_breakdown/time.dat <==
b	dtrmm	dtrsm	dtrti2
8	201.587649826	9.7988385307	0.176497121148
16	151.236696244	10.5696424452	0.216023933653
24	135.088528017	11.1540430717	0.277603377625
32	125.569772442	11.6701197897	0.347972232162
40	119.00173924	12.2506112338	0.426291947999
48	115.444658963	12.7957639691	0.510963638818
56	112.425568396	13.3683116946	0.607666440244
64	110.654936977	14.1527034643	0.71347150111
72	108.281702912	14.4449128844	0.85108929264
80	106.087109126	15.2812914944	1.01198789746
88	105.171974026	15.6824773202	1.16398888029
96	102.540724281	16.2068991748	1.36116795485
104	102.687768252	16.6857140204	1.5485772876
112	100.243236072	17.231911728	1.74139326318
120	99.9477242387	17.6168679828	1.9201717526
128	98.9531176676	18.080279664	2.13697816558
136	98.7421425291	18.4425929458	2.3238603694
144	97.5629615503	19.261800581	2.62495419764
152	98.3852458899	19.674906806	2.86851383213
160	97.2852953172	19.9706039912	3.06849533262
168	95.4505363073	20.703141417	3.36010441153
176	96.1351042865	20.8915085816	3.59066438958
184	94.2769626803	21.6696312312	3.90670710845
192	94.6741450405	21.9842879152	4.17302399865
200	92.3240514358	22.9944494324	4.64229552505
208	93.1304240531	22.8161552159	4.8713048298
216	93.3258485311	23.3956281155	5.33898854102
224	90.7635316067	24.1922381337	5.83609433179
232	91.4853225308	24.1473468201	6.1481043001
240	91.4640502358	24.6653234879	6.68885108036
248	90.9880863863	25.6532384501	7.37382654887
256	88.5472948215	25.8197379784	7.60676896396
264	89.4812583525	25.7537393655	8.02453792293
272	89.2455545818	26.2002975636	8.60950639162
280	88.6729843568	27.0998823603	9.3308258996
288	85.6913867276	27.519417344	9.80271307115
296	86.2689389638	27.2208284495	10.0136599961
304	86.3224368356	27.0582931023	10.3838716405
312	86.3300144925	27.2517008479	11.0144249759
320	85.6031279888	27.9264194446	11.7282007547
328	84.6241285052	28.8302555575	12.5919968544
336	81.8715648229	29.5656504078	13.1809730743
344	82.6058236318	29.2678347072	13.3150656018
352	82.7918219304	29.0421774567	13.5849088274
360	83.269804298	29.255231826	14.249415194
368	83.0314845251	29.1934973861	14.7559082367
376	81.6021419434	29.5277428382	15.3319258705
384	81.6204400312	30.5887615827	16.519738764
392	81.3137849214	31.548369436	17.4940294435
400	76.9984275416	32.6830423053	18.3842273454
408	77.5573327705	32.260464902	18.4817326256
416	77.8993323034	31.985588238	18.7384154847
424	78.3678749204	31.781702555	19.0518082736
432	78.7343798771	31.7092237562	19.5007456946
440	78.0503768829	31.4342417379	19.9178693135
448	78.4692975971	31.831466597	20.7724895842
456	77.7668272339	31.8186787206	21.3939281605
464	77.254404705	32.3132167221	22.3283477508
472	76.3467811922	32.8909707386	23.2797590349
480	75.4171093335	33.6386834777	24.3514903535
488	74.2448453148	34.6505074509	25.3968909393
496	72.9117969739	35.7060927675	26.579141837


==> fullsource/figures/data/blocked_bvalues/eff1.dat <==
b	64	128	256
24	4.85764136728	4.86111111111	4.86111111111
88	15.6915502589	11.5081926712	11.5074262484
152	26.1868686869	18.1871096103	14.7401574467
216	33.9673612725	27.4452244683	16.0702566591
280	39.9834892048	32.6596309268	18.8052690801
344	44.6845615242	39.4814634042	26.4945444183
408	48.477926127	43.1163066836	31.9147761129
472	51.794995838	48.5997430557	35.8396670627
536	54.5219161773	51.0973057877	37.8731540734
600	56.8588095197	55.1597435138	43.6291963145
664	58.814172696	57.0493728471	48.1130609135
728	60.5114719715	60.0748128384	50.9307281987
792	62.099544157	61.3255145487	51.9884237472
856	63.4015494061	63.827643184	55.6777149137
920	64.5722452391	64.6706942273	58.4645339025
984	65.6184583151	66.6923798742	60.2212347058
1048	66.6076441288	67.2514308405	60.6901818035
1112	67.4776530515	69.089754886	63.2953268142
1176	68.2297799886	69.5039940967	65.14870903
1240	68.9777950444	71.0250637654	66.5207042646
1304	69.6613802316	71.2621659916	66.6372680357
1368	70.2509430726	72.0649327576	67.2042889775
1432	70.8185250074	72.7960504918	69.8949560899
1496	71.3221166571	73.9117237702	70.8547641196
1560	71.8504762561	73.9947029172	70.6119112168
1624	72.2567929553	75.0874674275	72.2059611565
1688	72.6676632088	75.1558204372	73.2367984415
1752	73.0663396694	76.0709897355	73.9382363361
1816	73.3893228882	76.0137955544	73.7940419582
1880	73.6131444357	76.7854978297	74.6493639815
1944	73.8265522486	76.6147672645	75.5151094963
2008	73.535880401	77.0402259878	75.7175729539
2072	73.5577603029	76.5756689245	74.9827155825
2136	73.2483787525	77.144775367	75.5945037371
2200	73.5343364371	76.7552951428	76.4987030477
2264	73.4023535561	77.5206349982	76.9073270338
2328	72.7415023742	76.4809249005	75.8057782198
2392	72.5113611142	77.1283185736	76.3724282261
2456	72.2641208899	76.143453228	76.4277743613
2520	72.0153686977	76.9852991368	77.1016166627
2584	71.5974193511	76.0590431274	76.2783637525
2648	71.0507087132	76.641444232	76.8921600031
2712	70.698772178	75.8329285565	77.3827453993
2776	70.1863951431	76.2827657062	77.6289563165
2840	70.1379255171	75.6685724697	76.7331257769
2904	69.7978385988	76.2705998912	77.3169204103
2968	73.167792577	75.4869913087	77.8611462758
3032	73.3706328981	78.4084081208	79.7441070079
3096	73.2509266096	77.9731726828	79.2199388258
3160	73.1822108313	78.4804676722	79.6528861743
3224	68.6231517315	75.2849215491	78.3398742243
3288	72.4238721736	76.0251966974	78.8274856201
3352	72.6332947476	77.4980738625	79.2726919161
3416	68.4012431869	76.2262593768	78.5141851615
3480	68.1591131872	75.5909649877	79.0954890427
3544	68.2569485968	76.1866774313	79.6024910815
3608	68.1323825402	75.5614628079	78.5673273027
3672	67.9089283242	76.1539334755	79.0004164954
3736	67.743641349	75.5263972373	79.4723072029
3800	72.0433111689	78.3906261354	80.9054528424
3864	67.5048912902	75.4429510609	78.8565383705
3928	67.3436912424	75.9480622581	79.1102536138
3992	72.0881227614	78.9082087043	79.3441126215
4056	67.0097296399	78.1404999643	82.1750221152
4120	72.7668162311	78.714971723	81.126433572


==> fullsource/figures/data/blocked_bvalues/eff10.dat <==
b	64	128	256
24	0.224955795858	0.219858265132	0.219797401905
88	0.683834970504	0.530907995573	0.515244772711
152	1.68487866567	1.25676490356	1.09368096149
216	2.92830162806	2.34137039123	1.73938350549
280	4.27449511279	3.38321933574	2.55941009344
344	5.77527135481	4.97082851981	3.94218249913
408	6.91146714611	6.02119433017	5.19276722488
472	8.18880120535	7.71761767106	6.32370954877
536	9.42361454508	8.72815788238	7.31166438557
600	10.577135847	10.5285698137	9.11073000666
664	11.4016372157	11.2412589959	10.7369273348
728	12.3343409921	13.1660624699	12.1894433217
792	13.1177309545	13.6764437264	12.6235466707
856	13.6603777055	15.7379484912	14.5319889952
920	14.1327986996	15.5389793545	16.0605973223
984	14.8159427267	17.6851495846	17.704585899
1048	15.3323765887	17.606069294	17.5521928777
1112	15.6851824375	19.7880197937	19.5622276433
1176	16.1779228997	19.2735320341	20.9598407219
1240	16.5194734698	21.219356952	22.7614285912
1304	16.86360425	21.2042280163	21.8812273553
1368	17.1012741779	22.9209060671	23.8112817517
1432	17.3766876371	22.3582524416	24.8761841555
1496	17.4688410532	24.0077400314	26.5658224448
1560	17.614987521	23.4013095611	25.3223132886
1624	17.6676275881	24.6576305575	26.8025518357
1688	17.7436748072	23.770839081	27.5627727333
1752	17.8974407219	25.6432903903	29.2287800002
1816	17.8973295393	24.4051720738	27.5436424013
1880	18.0000359124	26.1369500225	28.81527436
1944	17.9256363194	25.1845851436	29.5593005867
2008	18.0310832589	27.1916729554	30.8942530683
2072	17.7945805547	25.8282691595	28.7186064075
2136	17.8454692763	27.5290690848	30.485170106
2200	17.7315397045	25.9735827112	31.1610236186
2264	18.0503926581	27.8580178721	32.8551823541
2328	17.9668958628	26.3323717986	30.2356776984
2392	17.8758423931	27.8787520585	31.987240822
2456	17.7407818574	26.3899200757	32.5833129723
2520	17.5894590856	27.7766951414	33.8809869994
2584	17.1681700137	26.4160685941	31.0035156002
2648	17.1740844065	27.7219550174	32.2554136498
2712	16.8193495031	26.029827232	32.9218223383
2776	16.8140872541	27.1126554379	34.2308799813
2840	16.5775889969	25.41449955	31.3983763682
2904	16.3731541459	26.5344199828	32.381344947
2968	15.8914894144	24.8501362737	33.1867694694
3032	15.9252679039	26.488634856	34.3264060054
3096	15.5508685744	24.2466444893	31.5066597629
3160	15.7649932287	25.3001164605	31.9555960423
3224	15.4280661803	23.6848349987	32.8774795085
3288	15.8421758984	25.839126945	34.0284244016
3352	15.4947454896	23.895573017	31.5789372542
3416	15.3408790344	24.9113594438	32.4926429996
3480	15.1755656241	23.8338963318	33.2864504823
3544	15.006586639	24.723993063	34.116979831
3608	14.9124752114	23.6173443658	31.7020788922
3672	14.7553886452	24.3967772521	32.415488553
3736	14.968444505	23.3175240323	33.1137564532
3800	14.5944116312	24.4982962651	34.1131339583
3864	14.4157224541	22.952309137	31.5758337762
3928	14.2803405978	23.6727097656	32.2841926541
3992	13.7948453949	22.3662412825	32.8391784237
4056	13.9013595369	23.2761196922	33.661239267
4120	13.5746289596	22.1292122023	31.4524905989


==> fullsource/figures/data/bvsr/dgetrf1.dat <==
n	dgetrf_b1	dgetrf_b2	dgetrf_b3	dgetrf_r	lapack
8	0.331794398276	0.32772731142	0.347988895345	1.98438995656	2.00565602441	
72	6.26510301895	6.35704017647	6.08106277297	21.767127066	15.0937467818	
136	10.3868378401	10.6430289842	11.5459934842	34.9351446855	27.107401401	
200	19.5898502211	13.1807762434	15.5837331554	43.0427988676	35.774445751	
264	45.036632425	45.9360672681	49.7945182663	49.9877350236	42.6786465036	
328	49.7918370759	50.8377277012	54.986857772	54.2390020333	47.7629555859	
392	53.38171114	54.3291556618	58.5901142267	58.2939564409	52.1155513697	
456	55.6813555297	57.1878793705	62.3688172322	62.0512669676	55.5296083563	
520	58.4136392021	60.1258965115	64.5282260811	62.9395223596	57.4514280622	
584	60.4461865194	62.1871658274	66.6141900388	65.4117211069	60.6620157023	
648	62.7072737829	64.433940942	68.6372306033	67.4738980051	62.6753534661	
712	64.4959111015	66.0941590591	70.2436082901	69.657154275	64.6416742387	
776	65.7139439053	67.5741262875	71.7615789307	70.7569352077	66.2915341978	
840	67.5046378184	68.6117285736	73.0841333337	72.1368133316	67.4474524116	
904	67.8151561736	69.5433951883	74.2813779168	73.6833982194	69.1498852549	
968	68.9015828897	70.6763873091	75.2206367824	75.0657494596	70.1752235731	
1032	69.6992524773	71.6554906775	75.954963212	75.487301312	70.9614496191	
1096	71.1905232759	72.6068959405	77.6197696403	76.3409842712	72.0620457326	
1160	72.7534132696	73.4926599463	78.4797045343	76.7781984972	71.6584721605	
1224	73.8796807224	74.3337926814	79.2302385122	77.4991899823	72.3574223678	
1288	74.4586490264	74.941634309	79.8338172355	78.1012228326	73.9254886491	
1352	74.8864023326	74.8198145365	79.9067073513	77.9678615255	73.4316883757	
1416	75.6693627365	75.4958996553	80.160230185	79.4920695464	74.9365283809	
1480	76.2272834305	76.7033505465	81.4958893863	79.8709162684	75.5419154665	
1544	76.4761449062	76.9563779976	81.8170935408	79.886832375	76.3755488665	
1608	76.3887297445	77.5268999254	81.5009677859	80.7838426108	76.0618496093	
1672	77.6888512908	76.8439308604	81.7679810128	81.0198514795	77.2739608171	
1736	78.1115961575	78.5687739304	82.9677596799	81.6447446893	77.67078757	
1800	78.2801597631	78.7430655817	82.0815076496	81.8880189256	78.0219973004	
1864	78.0171180667	79.144741898	83.1947900369	82.42273802	77.8023649604	
1928	77.9107284155	79.3639156785	82.3727177394	82.750510297	78.6130456698	
1992	78.0618615898	79.5286616566	84.1773740525	83.0128287403	78.7539410799	
2056	78.9004592837	77.8782591015	83.3205421003	82.8893801108	77.5673978514	
2120	78.9709441135	78.4707754719	84.0878069123	83.1877141703	78.0594050633	
2184	79.0222892608	78.5317027976	84.6977959313	82.1316781613	78.129493578	
2248	79.1814854599	78.7430357655	84.856049064	83.4498776296	79.1395112375	
2312	78.8697446993	78.6306909285	83.2962792609	83.446883207	79.5933360393	
2376	77.615025216	79.4848069546	83.8783819808	83.774850138	79.5379774934	
2440	78.2577087487	79.792579079	84.4079521117	83.7676158993	80.2512991168	
2504	78.2810698108	77.790210965	85.5790756202	84.1591963112	80.3529376751	
2568	78.1055145574	78.1332172768	85.5498488803	84.0321267801	80.5282204537	
2632	80.6962134603	78.1445833121	84.7492621197	84.4799361277	80.4842792518	
2696	80.7617627057	79.365073623	85.3451275994	84.5571946308	80.4145897965	
2760	78.0443187159	78.9986337701	85.6299780024	83.590433236	81.0307061078	
2824	78.1470459909	79.0346096798	86.19590634	83.728558756	81.2781962343	
2888	78.4909955461	79.777116218	84.8040627611	84.0215077143	81.2567816611	
2952	78.6766735547	80.6308176087	85.4192462603	84.0195967236	80.5437002561	
3016	78.7067466988	79.6678696734	85.5852039338	82.5601898365	80.9349365711	
3080	78.9577387666	79.0521931231	85.5613844825	83.1882738318	80.6585015749	
3144	79.4255234472	79.7325048175	86.0238674269	84.0430859685	81.2752723302	
3208	81.1490862995	81.4421879711	85.939280129	84.1688928979	81.033465686	
3272	79.4891965872	81.7602618078	86.2086528816	84.3928457222	82.1352735391	
3336	81.5343850489	82.1921209518	85.8610348889	84.4782969278	82.2760828182	
3400	81.5338061714	82.430406987	86.540127292	85.20878864	81.3777366061	
3464	82.682275917	81.5333098155	86.324138863	85.5447290121	82.4245930198	
3528	82.5687925896	81.5996753563	86.4369907359	85.7422213343	82.5444231194	
3592	82.3183010717	81.6417867401	86.2190601358	85.5803654547	82.16268103	
3656	82.3915616955	80.088234681	86.8577282645	85.867792176	82.8413568276	
3720	83.1327913996	81.6468775491	87.1399408246	86.9167383496	82.8786061911	
3784	82.953129838	82.6309616751	86.9017283037	87.1731727899	82.8928021684	
3848	80.4185585543	82.944156923	87.9901943704	85.6655223956	82.6243515632	
3912	82.5132119157	82.7056483795	87.404750493	87.5383386528	83.192023274	
3976	82.9383395086	83.0886188208	87.4346756376	87.6449581013	83.0895652463	
4040	83.1278367663	80.3988019451	87.7027908278	86.3079036947	83.1867367492	
4104	81.4848921309	83.1444519512	87.3560382369	86.1942321597	83.3629710633	
4168	83.0189225643	82.9183505292	87.7651254082	86.3711204533	83.4263227377	
4232	83.001601216	82.4243116576	88.4473676088	86.4896459053	83.6046120143	
4296	83.2767490592	83.1578568611	87.3910688894	87.4107428449	83.4049005593	
4360	81.2488318917	83.2586062587	87.7614453138	87.3562570369	83.8019386681	
4424	81.9849756514	82.6573241958	87.5665527762	86.2905892638	83.8124199908	
4488	82.3134007084	82.7087354052	88.1445115585	88.5355548282	83.7169344401	
4552	82.6280758584	83.5221534612	87.5613515286	86.4078321464	83.9180443881	
4616	82.0039098546	83.6235627177	88.8658580836	86.243887788	83.5326552408	
4680	83.6410454489	83.2048664019	88.7667297126	84.9558776216	82.8294751568	
4744	83.2840011463	83.8910270431	88.9334114321	86.1980858932	83.6070273516	
4808	83.2513977326	83.9952747675	88.5570934468	88.6590555988	83.5857628356	
4872	84.3076343819	83.1170632499	89.0536538026	86.399029077	83.5632315663	
4936	82.8488272201	84.5590465433	87.9632793673	86.5642730684	83.5337965335	
5000	84.7008269139	83.0851298543	88.1254943842	86.3870247189	83.7278743718	
5064	82.3374446716	83.8283379595	89.4096999046	86.7051815326	83.8172793277	
5128	84.7006420893	84.9215586894	89.1865103427	86.4281246314	83.6909329484	
5192	84.4485560472	84.5616463276	89.0488950029	86.6554259119	83.915584824	
5256	84.7037038328	83.2393194879	89.5110951298	87.0438222936	84.1311316401	
5320	84.065442347	85.1535582962	89.0667414099	88.1130346627	84.2019871799	
5384	84.5993941217	85.0188234027	88.7601757791	86.8254639296	84.4158454421	
5448	81.540349755	83.6166720445	89.0604334642	89.1314339771	84.8497280984	
5512	84.8663919151	84.9842670838	88.5850432149	88.2996935537	84.0161055097	
5576	85.012035408	85.5541622262	89.6908978599	88.4356381071	84.806999389	
5640	85.2821010766	85.0680934479	88.8057446371	88.1801792174	84.8016013964	
5704	85.7874819355	85.6781274282	89.7428214534	88.5317607987	84.9967947664	
5768	82.2001419067	84.8612141528	89.354651086	88.4609631137	85.0506626604	
5832	85.0630145461	83.6447963533	89.0688028216	88.6344904558	85.0238367438	
5896	85.5855356936	85.5059558403	89.2099516716	88.4043755239	85.176627438	
5960	82.945918142	84.5653156667	89.4476018296	89.8233089075	84.9612038048	
6024	85.1775209345	85.8608464196	89.9811265197	89.3405463408	85.2266980957	
6088	84.3368153742	85.8723955935	90.0586548539	89.6104795449	85.2864909246	
6152	85.1862413837	84.1343933293	88.8490575366	85.9130160876	85.0355608721	


==> fullsource/figures/data/bvsr/dgetrf10.dat <==
n	dgetrf_b1	dgetrf_b2	dgetrf_b3	dgetrf_r	lapack
8	0.0156810035842	0.0251253938953	0.0264060356653	0.0885406399895	0.0504454926625	
72	0.425733658666	0.423128498993	0.453430792242	0.928225132061	0.636094215973	
136	1.04338069825	0.977523957664	1.11599230481	2.19561655337	1.75068402333	
200	2.13364771237	2.0164873872	1.93406304718	4.23716706777	3.06073063121	
264	4.53148043428	4.47738038119	4.96776972085	6.07134036027	4.92650419402	
328	5.78503382677	5.89251306186	7.25152823	8.67476436501	6.65858112911	
392	8.78569021125	8.46554523968	10.3050195384	11.4515769639	8.44928011792	
456	11.7984875655	11.6681524455	13.3153249508	12.7989195447	10.1624936167	
520	13.7915842717	13.3640793144	15.5333615731	15.550816715	9.88109198749	
584	14.4331236013	14.060597606	18.0493159117	17.5600820502	13.2889242147	
648	16.0756846077	16.51903198	20.0905414972	20.2852251556	15.2537111957	
712	18.1814372397	18.3585743508	21.6446967625	22.6566367117	17.0938523212	
776	20.1583514461	19.9807901257	23.9465585753	24.9609844604	18.3754851526	
840	21.1835419108	21.1874815357	25.4233863608	25.8795605421	19.0078206906	
904	21.0296676124	21.1545720164	27.081287068	27.692326766	20.4329490794	
968	22.4987770483	23.2301670634	28.2968976932	29.9647962642	22.3303212605	
1032	23.766085852	23.8430502759	30.3214936843	31.617709847	24.3033915294	
1096	24.9610323212	26.411326808	31.0573119115	32.1296147674	24.4277629254	
1160	25.8671645526	26.8945560758	33.6000361304	33.3944844593	25.4879167253	
1224	26.2805876497	27.4021810207	33.6505245404	35.5938545521	26.958591197	
1288	27.0963619678	27.9593889866	36.1220145204	37.9392937682	28.3740031556	
1352	27.6682679982	29.7927624611	36.969647547	39.1375809353	25.0585442245	
1416	29.5225289398	30.6003951578	38.9116269833	39.3305014331	29.8751647595	
1480	29.8707247855	31.5268885268	40.9831624487	40.685481363	29.9236138503	
1544	30.809557551	31.7908360037	42.0303869851	42.2661819952	32.8446028918	
1608	30.0035701298	33.0000639331	42.3292755383	43.0958800695	33.1668256183	
1672	32.2502772055	33.6541665689	42.2135343582	44.021179813	33.5694083904	
1736	33.9526700139	35.3146956884	42.4265579429	43.9157274231	34.7188511183	
1800	33.4150557838	35.866494325	45.4820066699	45.8662143853	36.0223132511	
1864	33.5921628722	36.7937755192	44.4266224973	45.5332974104	36.1445020373	
1928	33.2267463334	35.9576224292	45.7951393786	47.1639329276	36.7457801102	
1992	34.443865685	37.0673513871	49.4764287058	48.1166776791	37.4816420866	
2056	35.2734705305	37.5115434571	49.8352221857	48.2085955751	38.3604933198	
2120	35.5532699106	39.3422336559	50.9737912826	48.2053195994	39.137404691	
2184	36.4152074662	39.8480193864	50.2685944186	48.9136092099	33.3381063904	
2248	34.8519990559	40.1162119792	50.4868174606	50.7116979931	38.6552706109	
2312	35.9740116318	39.7816727946	51.0837754212	51.9248520551	40.3065572535	
2376	37.6645553433	40.5732907304	52.0744341388	51.4640991557	41.1647839331	
2440	36.6921933204	41.8936832546	53.6306001774	52.2409094973	40.335743094	
2504	38.123207999	42.5834304438	53.719845301	52.9793120114	41.533031175	
2568	37.9285752535	43.172679688	55.4637189012	54.9858558869	43.7182480645	
2632	37.8893545721	42.3171828185	55.4997239846	54.811241202	42.8124969686	
2696	37.9418304342	43.3985549349	56.11787673	54.371846771	43.0134861696	
2760	39.0110049745	43.8981921599	57.866544732	54.8803901627	43.9658108793	
2824	39.0704809844	43.9828969332	58.9825312782	55.5469561239	44.6471954047	
2888	38.1988605633	44.4002639049	57.1432209671	56.8877943792	44.7206240786	
2952	38.5915682219	44.8410212117	58.861525264	57.04764146	44.8568045401	
3016	39.5989073187	45.4338310182	58.7218042435	56.4723997011	38.9415638515	
3080	41.6004161816	45.6280206709	61.1357625616	56.5325598611	45.8259990177	
3144	38.8281035144	45.8903933795	59.8349773376	56.9081213703	48.070684747	
3208	39.4931685042	46.0470076363	60.124646809	58.9550512653	47.7398944538	
3272	40.1892446398	45.6899602877	59.565604472	59.0456180518	46.7637735976	
3336	41.2242606507	45.6259907437	60.7987722128	58.9542713824	49.0576082888	
3400	40.2012183669	45.9585410745	61.853352347	59.0997114575	47.9180581762	
3464	40.5399861375	46.4600027866	59.7755916188	59.1201138698	48.7207248503	
3528	41.8319520831	47.5468898372	61.7556486406	61.0008982054	49.6934494992	
3592	43.5658312379	47.1914086703	62.9635705379	61.4005083829	50.1859129302	
3656	41.9951442323	47.5987228771	63.1962935427	60.1613964422	50.0503764256	
3720	42.7074479239	48.9806885851	63.4077953204	60.8616712796	47.7133467162	
3784	42.6400830683	48.2390185235	62.9811020247	61.0156640897	48.0833742983	
3848	42.5911456506	47.7336796347	63.6382085602	62.9611650451	41.4082369847	
3912	42.3039072879	48.8796297553	63.3244801265	62.7695631053	50.8936042877	
3976	43.368324627	49.0194028348	63.6166414559	62.1185323722	50.4082869796	
4040	44.6960937847	49.1748050447	65.5812424892	62.2736896003	47.0369839465	
4104	44.8564627068	47.2796373807	63.3133987642	62.536338707	50.1658104106	
4168	43.8675593443	49.7366537236	63.8506417712	63.5253861282	50.0462970889	
4232	44.2819514358	48.8084048764	64.8955053887	63.4893904291	50.7054119847	
4296	44.8084825266	49.9435002588	65.2713515436	63.3735148834	52.185186726	
4360	45.6209688825	50.0009544849	66.23588225	63.5889576767	50.2079832369	
4424	45.5930653503	49.8191551728	65.4369539044	63.6130284563	50.3873799546	
4488	45.3878112132	49.76848357	66.1307366744	64.9529296339	50.9583520995	
4552	45.3394712465	50.3154753326	66.2566088592	64.7314130341	52.7917417865	
4616	46.7756877012	49.6931994431	67.7973644102	64.4027800893	53.2576709578	
4680	47.1023224907	50.7428650761	67.8398317957	64.5240042185	43.7789719574	
4744	47.4845795377	51.5710529726	67.0963150746	64.2850571397	51.5030874868	
4808	46.1131443036	52.1551753009	67.1196889811	64.8444976003	51.8108839235	
4872	46.995196605	51.3479984477	67.9366796953	64.9241059044	52.5069624287	
4936	47.5768732348	50.8699685832	66.9410995914	64.4361584481	53.997466669	
5000	48.6144267721	52.9631529105	68.8986709844	64.5863376056	51.1106588261	
5064	48.5930016946	52.8583411124	68.4841480399	64.8380154402	52.692797316	
5128	48.1522653768	52.7939669976	68.5962397783	66.1434421416	52.4593007174	
5192	47.9666345116	52.529573742	68.8087160634	65.7415713571	53.5192664285	
5256	47.9391236084	52.9850593929	68.8215068233	64.8861759515	54.257849775	
5320	49.2530120923	53.3040328668	69.5655805459	65.5650921349	54.159618913	
5384	49.4148542997	52.5558165563	69.065357773	65.5445917744	53.9401818431	
5448	47.5900014664	53.2248876106	69.7805528794	66.4312823739	52.3746198204	
5512	48.1898266538	52.70964984	69.357160189	65.8013561967	44.8214001128	
5576	49.2257363822	53.6937376913	70.0152235119	65.6087830294	52.0991828471	
5640	50.7590878736	53.6481531084	69.8497230562	65.8270554973	52.6569473652	
5704	49.241000924	53.9895494041	70.4880339272	65.7057727598	53.1478683953	
5768	48.8974986978	53.0974450865	70.7264781921	66.8112434562	53.6626059513	
5832	49.0694128184	54.2138990146	70.4501616044	66.8408830267	52.1315314129	
5896	50.3577996873	54.1465598672	70.7380266961	68.3615413589	52.9317395209	
5960	50.1356441794	54.9108647091	71.3141125133	69.4537469515	54.0377957689	
6024	51.1269356656	54.4210123728	70.4653431878	69.2254482873	50.9605784322	
6088	50.5039060247	54.6193772971	70.4721890087	70.4646979318	54.2771304206	
6152	51.0020924762	53.9505981303	70.2540640809	70.2543324298	49.8200246123	


==> fullsource/figures/data/bvsr/dlauum1.dat <==
n	dlauum_b1	dlauum_b2	dlauum_b3	dlauum_r	lapack
8	0.595238095238	0.550467203257	0.522067210669	2.19881744272	1.97937458417	
72	7.68322248422	7.57283081502	7.64237855946	28.5279215179	24.8144650297	
136	12.7327463255	12.3273036798	11.8787522119	44.2860255882	40.8739683516	
200	15.8959744725	15.0657577722	14.4894166525	52.8198721284	49.4133632816	
264	53.3664866466	51.1577871484	46.3877030082	58.7910889677	55.150671751	
328	58.6440937818	55.677572328	53.6909118922	61.7470189274	59.7980779608	
392	62.2085704267	58.9434002131	57.1738610048	64.5846610555	62.9879987025	
456	64.9756013589	61.6222209341	59.9652881785	68.3853893861	65.4668395963	
520	67.4704490434	63.8963653882	62.2407803338	69.7232017687	67.3095781125	
584	69.0062752018	65.9680498431	63.7486730086	70.0079714787	68.8737783427	
648	71.9768722023	68.172731637	65.5835989181	72.1713370648	70.7598916986	
712	73.4916584664	69.5942821833	67.1487720348	76.4210327353	71.6216812452	
776	74.8110224945	70.8650214475	68.310741116	77.8785851458	72.0454527996	
840	75.8237337387	72.020034774	69.8506439956	78.8857004969	73.2162537096	
904	76.3031652691	73.0751600416	70.6168726002	80.0218955236	73.9074241741	
968	78.0238250424	74.0244694406	71.7744704384	80.8010431686	74.6649896384	
1032	78.5550489849	74.7496391484	72.4737443842	81.2196315949	75.0482814341	
1096	79.3781629413	75.63899038	72.9447607179	81.3443458704	75.7636216006	
1160	80.5992996855	76.3468797006	73.9425259964	82.1632456924	76.3236324005	
1224	81.0261378247	77.040636452	74.361290371	82.9714113345	76.8042478737	
1288	81.3409944419	77.605547727	74.9929001535	83.677614024	77.1665206276	
1352	82.0507225865	78.1762178073	75.6144131889	84.1986209203	77.4830775459	
1416	81.9636027127	78.8907205335	76.2611911855	84.9302183249	77.9043645218	
1480	82.8613726232	78.9291718535	76.6289859271	85.3057980697	78.2397295765	
1544	84.1502763867	79.1632039226	76.7791269856	85.5116733569	78.4501146799	
1608	83.548554886	79.7314606199	77.5279045935	85.6805852003	79.7191534455	
1672	84.1869160438	80.1536136727	78.0043680125	86.013101752	80.0030015422	
1736	84.3050645752	80.2035850333	78.3721255534	86.4988361262	79.7708965703	
1800	84.7378109373	80.4990517711	78.5714211342	86.8368041286	79.9483916022	
1864	84.9752127262	80.8329064202	79.5302932451	87.0635611654	80.2257835159	
1928	85.0329073161	81.1442798815	79.8161648298	87.4659344547	80.4117777635	
1992	85.4496793652	81.8177569019	79.561650582	87.6155542393	80.5026478	
2056	85.3536007897	82.5637143755	79.0986437231	87.3764393806	80.6751158199	
2120	86.8663309192	82.4412673184	81.2599901799	87.1067998794	80.7916635921	
2184	85.4903882127	82.828943644	80.9497356898	87.3473875055	80.5821091047	
2248	85.5761945505	82.5560457842	81.2845960472	87.5826192364	80.6290356132	
2312	86.1872427252	82.4812589795	81.3043795954	87.6408540229	80.6872298814	
2376	85.9059489317	83.7322446142	81.6740405936	87.7315318514	81.2912779307	
2440	85.9512135819	84.0308469937	81.8800499563	88.0437456491	80.8574698552	
2504	85.9305983628	83.4977900936	81.9867544752	88.1967673236	81.4798629582	
2568	85.9707605465	83.1960719463	81.7790803596	87.9779926498	81.0176224036	
2632	86.199596764	83.4936602487	81.8396609865	88.032988256	81.1815499972	
2696	86.2965288604	83.2801276775	81.5188795618	88.0046714328	81.0771917881	
2760	86.307357672	83.0627035054	81.5474786285	88.2450016731	81.1616170801	
2824	86.9901198054	82.7814413748	81.4193352769	88.358244549	81.4855363745	
2888	87.0571314137	83.7921198135	81.8138189392	88.5526061167	81.9081340488	
2952	87.4655171534	84.0121033042	81.8524928379	88.6462864938	81.9892875848	
3016	88.2259048336	84.2082722369	83.3397560765	88.7746926598	82.0434683606	
3080	86.8741046897	84.3541141972	83.0942897974	88.4757792437	81.2347652345	
3144	87.2532506318	84.4155335128	83.5560030702	88.5216206484	81.6325435099	
3208	87.1157015575	84.0591847838	83.8170546832	88.5561315548	80.9985320534	
3272	87.4242727584	84.0046623124	82.697975792	88.7645850624	81.6834999203	
3336	87.287820486	83.653683577	83.0718367507	88.8509311636	81.616756622	
3400	86.9379505497	83.9373484862	83.8804991701	88.9499825787	81.6111686378	
3464	87.280526282	83.9700400643	81.6941495415	89.2300480735	79.7661318272	
3528	87.2018814854	82.8583873259	84.2243624766	89.3833299122	81.5427056578	
3592	87.2543263957	82.6562498384	84.0927587098	89.0826327703	78.6036847248	
3656	87.6262030027	82.242995808	83.5071703869	89.2530932212	80.6481696313	
3720	87.0478195658	82.2416571623	83.5322269354	89.2789967671	80.6512043883	
3784	87.0577524284	82.1849203223	83.1467391938	89.5547309189	80.4096169151	
3848	87.1276513975	84.321785375	83.0728582945	89.5493709676	80.1133794869	
3912	88.8892146338	84.0015067199	83.2219885176	89.6973245709	79.9757720937	
3976	88.5067530579	83.5779660997	82.8287645364	89.8375360918	79.3021050229	
4040	88.7637884091	83.2376007285	82.9694038373	89.9291153765	79.6258274934	
4104	87.4890376847	82.4934951134	83.1657602787	89.6056759066	79.0893558787	
4168	87.31002697	83.6692864833	84.9009431524	89.5679540586	79.8088834085	
4232	86.9754204162	84.122624086	85.0890368674	89.5745222155	79.7961514543	
4296	88.7057310212	82.1349133217	84.1855242591	89.743081524	79.648697263	
4360	89.3414303365	82.153612376	84.0579532643	89.7893182016	79.4674460285	
4424	89.2013767509	83.5287729574	84.0100027848	89.9246354518	79.5845515608	
4488	87.6540985299	83.6242531715	85.2840112109	90.0878593466	79.3052189405	
4552	89.1139125352	85.0703340589	84.5025885895	90.1952916914	78.7077557007	
4616	87.3110985166	84.4878769708	84.1063978135	89.8805804327	78.618620789	
4680	87.9809842026	83.7290468526	84.1195190883	90.0591011232	78.8114743034	
4744	88.6685884178	84.0308764529	85.7768003753	90.1045249149	78.9101053652	
4808	88.6116729295	82.3951226231	85.2977889863	90.3058396724	78.9259104359	
4872	87.1165870337	82.3547887229	85.7170293151	90.2671501216	78.7845150834	
4936	88.3599930778	83.0636268281	85.4393413035	90.4654406323	78.7480321432	
5000	89.3867523933	83.0978768913	84.2573078968	90.5828816917	78.7294542436	
5064	89.4833207622	83.5610274382	85.9502359283	90.6359724791	78.6844139841	
5128	89.7373738958	82.4464911379	83.6196385461	90.2863660379	78.5818042524	
5192	88.9238605568	84.5704551464	84.1046598928	90.4070394235	78.6643285828	
5256	88.4187356294	83.3660444512	84.1901824262	90.4606588352	78.489095952	
5320	88.7884230101	85.5755388279	85.6924078455	90.5649435482	78.6194114564	
5384	89.6445178342	84.2287490053	85.6042585805	90.5118808204	78.4999859088	
5448	89.7273682935	85.1528094168	85.7303156277	90.6587376435	78.3087313599	
5512	88.2221663568	82.9460798556	84.5102633419	90.81743348	78.3614630002	
5576	88.6873981794	83.2482551743	84.8864420116	90.9485498855	78.6098788244	
5640	88.7890583535	83.7469062352	85.1292809893	90.6076002424	78.5202692789	
5704	89.866816148	85.8162422166	85.506430891	90.8312747137	78.5110474464	
5768	88.7610870221	84.8532362144	85.4609298895	90.8211683869	78.5537856875	
5832	89.9914424794	85.8778172991	85.4907724526	90.9604591757	78.5249128022	
5896	89.8165916629	86.2513013685	85.3703719388	90.3686992439	78.6401128442	
5960	89.9113039816	86.4978214205	85.5368346534	90.2523282505	78.6545448834	
6024	90.364134409	86.0798621361	86.4758508181	90.6788714735	78.6251351737	
6088	88.6889209616	86.1494612384	86.0953050502	91.2920871366	78.4990414505	
6152	88.915547189	86.1870993111	86.2008319005	91.1932368197	78.5959740424	


==> fullsource/figures/data/bvsr/dlauum10.dat <==
n	dlauum_b1	dlauum_b2	dlauum_b3	dlauum_r	lapack
8	0.0368307025689	0.0358974358974	0.02436826801	0.203002388263	0.175671685858	
72	0.360731287201	0.420252667735	0.314572348031	1.41395116291	1.66543043381	
136	0.868130273405	0.835023278752	0.930880547706	3.4796056125	3.22479976142	
200	1.70502285887	1.09065628223	2.14544925059	6.25745795001	4.88025649521	
264	4.25134504715	3.20664234617	3.77267740426	8.45239157944	6.73611118912	
328	5.57832000032	4.21238866125	4.72480298466	11.2854229005	8.3927263385	
392	6.52164439253	5.45299233538	5.96273962764	14.4418252764	9.9839511922	
456	7.94646570561	6.26458835565	7.26390866425	16.1685130215	11.4007622662	
520	8.98094307819	7.50849467297	8.20623744432	18.4670221056	12.6394656759	
584	9.90460282523	8.30480426258	9.17423283892	21.2179963648	13.6428560336	
648	10.7832825814	9.04241236538	9.91801184316	23.3537191161	14.9203952997	
712	12.4197160775	10.0324701476	10.7255930484	25.6125310775	15.7416171214	
776	13.5144863563	11.1265414434	11.5942817844	27.9631014242	16.6739228282	
840	14.7449763807	11.9743888482	12.6444223946	29.1632614536	17.3842548947	
904	15.4078774578	12.540116788	13.5568550409	31.07462076	17.2910364596	
968	16.0997614207	13.7666872957	14.3028241464	32.7864448718	18.2699006331	
1032	16.8764480735	14.2957233259	15.0588556006	34.7104855861	18.7390677013	
1096	18.4499765766	15.1905732383	16.017957307	35.4519242436	19.4231976262	
1160	19.2890168653	15.8279767192	18.163503989	36.4945968206	19.3970884007	
1224	20.4541954912	18.2591166268	18.5890619164	38.0043912484	20.1184496255	
1288	21.7006131623	19.054751219	19.480530556	40.1347620859	20.5908312214	
1352	22.5841236746	19.8333018382	19.8867119876	41.3681937673	20.7627698471	
1416	23.3069540084	20.5090511676	19.869787666	41.7579471623	21.2664258766	
1480	24.20588057	21.4992779336	20.7708440272	43.4703036809	22.4581632049	
1544	27.1785767064	21.8859244322	22.3469193641	44.7700726365	21.9657387622	
1608	28.2227660057	22.7536075223	22.7438612009	45.1640748133	22.0509114508	
1672	29.3871386747	23.5928645191	23.1230886511	45.7893835782	22.2082908997	
1736	30.3951033902	24.2642218062	24.0912805724	46.6258267945	22.4138857357	
1800	30.7084953082	25.2582564494	24.2468374091	48.0628273327	22.6352471189	
1864	31.5698296794	27.0698920015	26.0837641566	48.0036581051	22.7361168299	
1928	32.1019182581	28.0006713033	27.574748499	49.0308910082	22.4096807275	
1992	33.4354988247	28.2517315896	27.1652453008	50.1374953929	23.0222620463	
2056	33.7969774703	28.5108443896	27.657078822	50.8695604922	22.7046225889	
2120	34.5951632219	29.8565444405	27.8700388249	50.1341586652	23.4146442749	
2184	35.6719099476	30.1548384501	28.4733159814	51.1189329507	22.8957318344	
2248	36.845224548	30.6890381611	29.4125020294	51.4869701453	23.5459289014	
2312	37.1678534809	31.7014967023	29.9543295418	53.3439489104	23.7007663678	
2376	38.0988697776	31.9497489082	30.3142266011	52.9699449605	23.7143032252	
2440	38.8820028199	32.5132017903	30.80567211	53.5186791745	23.7961296411	
2504	39.3917354151	33.0839756064	30.9182426046	54.1396454821	23.8941561871	
2568	40.0921529527	33.9671339181	31.1795758193	55.5009407349	23.8951274072	
2632	40.8725305603	34.16574259	31.9857338649	54.5610758604	23.74390741	
2696	42.0856782504	34.3862733427	32.1657776558	55.3308126388	24.1990808568	
2760	42.7814577146	35.0155086716	32.5447898073	55.6858188937	24.1457687899	
2824	43.3177175248	35.5262859645	32.8183775791	56.6511547958	24.2726126466	
2888	43.3215769273	35.8627717959	33.2430184697	56.8889495698	24.266193411	
2952	43.9869855419	36.1938435459	34.1371215143	57.6546886559	23.4893935055	
3016	44.2484677857	36.7970295751	34.4704543576	57.8391917486	23.9658804652	
3080	44.9475514781	36.727913269	34.7939105739	58.285463489	23.7931179761	
3144	43.8797376915	37.3003705065	35.3874077617	57.7397284957	24.2641421493	
3208	43.7492644598	36.3640353133	35.7668293654	58.3548736858	23.922916725	
3272	45.3361152141	37.8871623534	35.8455744545	58.8801483384	24.6332617376	
3336	45.6422974569	37.3627443103	35.9934948855	61.293931796	24.7497483165	
3400	45.1707472473	37.8565772736	36.6464611733	60.7760457312	25.304610123	
3464	45.6885563697	36.967366206	37.0779505576	61.5481210196	23.7746630054	
3528	47.5064034162	38.0402485999	37.5205862512	62.228634104	23.8341838835	
3592	48.1113933729	39.4278161689	37.8897344925	63.5880291328	26.135549419	
3656	48.6835840341	38.2692525465	38.1022393974	61.6790366097	24.7297950078	
3720	48.447172588	39.6956724913	38.493234959	61.8321194849	24.4338832696	
3784	49.3942224887	38.102821665	39.025643374	62.9180256602	24.1862407611	
3848	50.5816779488	40.8272338766	39.2625743803	64.0743884705	24.3256420552	
3912	55.116584979	39.4940834628	39.5859888971	63.4929045942	24.2059920554	
3976	50.9466776169	42.6076512443	39.9535190168	63.6044578254	23.5951127671	
4040	51.7522974658	42.7168808746	40.5056840007	64.1442841586	24.5257285891	
4104	52.4722208497	41.2838259102	40.1118931773	63.4238429827	23.9629708882	
4168	52.7047784051	42.1772150575	41.4586906808	63.0461404822	25.2210947215	
4232	52.7547669595	43.0738444392	41.8850809174	63.9190539562	24.2043427638	
4296	51.7453794899	42.7939448575	42.113662997	64.4619419643	24.8543897126	
4360	50.7197755577	42.9151470897	41.3017183867	65.3424318775	24.336009973	
4424	50.572821181	43.4974353176	41.6768993972	65.4884771286	24.4873491709	
4488	50.5625454535	43.5194346353	41.8941418598	65.4105026928	25.6470646801	
4552	51.1776393686	44.2774321081	42.845756048	65.7894890874	24.8025289052	
4616	50.2127206125	43.0262302459	42.9005367949	66.7473080755	24.7180545824	
4680	50.3041664433	43.864630256	43.4952661788	65.8312187482	24.6901440565	
4744	50.7146316556	43.9235311673	43.2904587663	66.0473141098	24.67641228	
4808	50.899359838	44.2764307105	43.006432904	66.1261095506	25.4648817515	
4872	51.002665419	43.9725655347	44.0131734666	67.138552148	25.3877908741	
4936	51.4312800862	44.9273959087	43.371830066	67.0319115403	24.7097888476	
5000	52.1085362689	45.5820448264	44.2590983018	67.0210796758	24.1837934243	
5064	53.1177172516	45.0712450956	44.2675222992	66.9064692071	24.566377558	
5128	52.8277173129	45.2310197539	43.7531793527	68.0059898052	24.0392478939	
5192	53.2008482642	45.6334108807	44.5357323177	67.1843165938	24.5820970231	
5256	53.6348347687	46.3179033115	44.607921624	67.5542422839	24.3790352344	
5320	54.2533558486	46.5651668539	44.6065950506	67.6605278311	24.0363110954	
5384	54.1414657872	47.0187702677	44.8745712911	67.3030802668	24.2419352844	
5448	54.2957906114	46.7955983965	44.9326230263	67.6951754113	24.5135961128	
5512	54.8279462006	47.2754267879	44.806752671	68.1837301276	24.41842789	
5576	55.684526755	47.91458481	45.6296434462	68.6285519416	24.0859303619	
5640	56.1829006511	47.7236103875	44.6833696907	68.650130992	24.3274248224	
5704	57.4389111203	47.6870179256	45.113861408	67.5503027224	24.2606276673	
5768	57.6094975169	48.4398420988	45.3151891614	68.3013854299	24.7598880855	
5832	56.3761824101	48.8545734784	46.4871926301	68.8322819227	24.7843969276	
5896	56.9714371781	49.0051530162	45.9087108819	68.8541731595	24.8390329748	
5960	57.1386658953	48.4271023263	45.7624074111	68.1834661339	24.7001914047	
6024	57.4558255652	49.2021659748	45.9326759028	68.7297022735	23.9852461243	
6088	57.5644381529	48.8141294748	46.6921040828	69.4672323778	24.7426414841	
6152	57.3403548557	47.0660055921	46.2801165537	69.7673376951	24.4613695083	


==> fullsource/figures/data/bvsr/dpotrf1.dat <==
n	dpotrf_b1	dpotrf_b2	dpotrf_b3	dpotrf_r	lapack
8	0.871029131899	0.814176245211	0.93201754386	1.82124273033	1.81623931624	
72	9.14455041814	9.14326400766	9.15906450098	22.1668760845	24.2121532952	
136	10.9812595725	11.0386324942	11.9254502711	35.3608006617	36.0749163886	
200	45.1352889903	26.1286898235	28.103569924	44.3656064346	43.0905858884	
264	50.6181473147	49.9152883627	52.0474020816	50.5214297923	48.0009187294	
328	54.1036022501	53.4294926055	56.5000177872	55.6254066262	51.3352997936	
392	57.6265809715	55.9585422275	59.6245659722	59.4335627949	54.0059418103	
456	60.5835771664	58.44714839	62.0375380575	61.9918315146	56.1460358891	
520	62.7886936929	59.8900201129	64.3636834336	63.616975285	57.6477676122	
584	64.5300133935	61.4040593572	67.1863702477	66.2731667336	59.1275989011	
648	66.250630394	63.7372198798	68.6958218493	67.9165292146	60.1394923012	
712	67.2117692149	65.2745747548	70.3677702527	69.5905967353	61.3284330353	
776	68.2031652714	66.5132067417	71.4950775954	71.0655558721	62.3592536425	
840	69.8841631713	67.6790583863	72.9886961959	72.8820495146	62.9608876048	
904	71.4609744524	68.8775928572	73.8171556748	74.0304220904	63.2490821671	
968	72.2218891377	69.9275189799	74.5309169293	74.3899801871	64.4506733118	
1032	72.8470784274	70.0771268907	76.1560755617	75.1665790495	64.8516977609	
1096	73.9879792491	71.0020926367	77.0502309288	76.5336177682	65.5532967196	
1160	74.7251245261	73.38643442	77.9942086593	76.877732858	66.0304598832	
1224	75.8308208264	73.0148672656	78.5876070745	78.2819209151	66.481814312	
1288	76.3294525865	73.3510071569	79.2337772487	78.936658884	66.8401939662	
1352	76.8243401778	73.9685425441	79.8416338989	79.6966218402	67.2417906191	
1416	76.2986750946	74.5775935989	80.1925071734	80.3539549519	67.5819827858	
1480	77.9418552329	75.1204420111	79.8484341556	80.8190140647	67.8722422419	
1544	77.9006283039	76.1842131548	80.2304817711	80.6222379543	68.0771607656	
1608	78.8629672325	76.8797963279	80.7814426925	81.3139113657	68.4052663832	
1672	79.2097481305	76.8911443702	81.2117385346	81.8969624449	68.1417519517	
1736	79.478851199	78.0155343329	81.4490828462	82.2006017506	68.3474620271	
1800	79.7611763199	77.9434917	81.7269990619	82.3822665085	68.9374879867	
1864	79.4138009723	78.2369584033	81.9265526641	82.614309848	69.1826282559	
1928	80.2634507339	77.3438460303	81.2048411296	83.1984356873	69.3278539015	
1992	79.9827633579	79.1785856283	82.2367253261	83.5409236199	69.5101817584	
2056	79.1646589698	78.2145092391	82.95727772	83.2935246835	69.6260426797	
2120	80.0575855354	79.0892922514	82.793322394	83.8584112318	69.7635353096	
2184	79.7893117929	79.0740433108	82.6047101736	84.096724636	69.871061459	
2248	78.9673419382	79.4278256406	82.6875197395	84.5755618591	69.5775593983	
2312	80.2282238153	79.4777979939	83.4079405463	84.6269385016	69.6228277443	
2376	79.4004063913	80.2737731698	84.6321944556	84.1523683524	69.8294575176	
2440	79.561290008	80.4143573002	84.3309120701	84.3953392689	70.4487445811	
2504	80.0135954626	80.6128605009	84.5602528735	84.6459614618	70.4956034901	
2568	78.8545117279	80.4491934488	84.6202060978	84.3244772227	70.5744306279	
2632	80.858746506	80.159517589	85.2969165147	84.8987394747	71.2576145405	
2696	81.2565309693	80.7224775521	84.9480652077	85.1125656956	71.3019590961	
2760	80.7921630262	81.132496639	84.1404286684	85.2556899004	70.8878918348	
2824	78.8970953095	81.755642365	84.2993195892	85.5137598935	71.4157581307	
2888	79.803072305	81.5550972015	85.2753961106	85.5951035907	71.5859994613	
2952	81.2660749882	82.2948604491	85.4556443201	86.2938844247	71.6486729593	
3016	78.904369341	79.700294441	84.9692931666	86.8840072463	71.728343357	
3080	79.7355615125	82.2945930534	84.2445334116	86.529039413	71.6343108663	
3144	79.6929696987	82.3722663965	85.7086478695	87.0282141535	71.7789206162	
3208	79.6768186538	80.788611767	85.8776925216	87.1021713773	71.8204770189	
3272	81.9029306505	82.6808109031	86.8599782793	87.2423416081	71.7719490462	
3336	79.0208415372	82.459085655	85.4743366635	87.3031601475	71.6176686167	
3400	79.7829320064	82.166505816	87.005759439	86.6353852713	71.8016082949	
3464	82.4015567798	82.3731466335	85.3256617599	86.7910569055	71.7084640793	
3528	80.8877297785	82.4690855419	87.2016129852	86.9008071393	71.2304187735	
3592	81.0493477354	81.2640123172	85.3006976059	86.6041319669	71.6737714401	
3656	80.984508207	83.0200154768	87.41604492	87.4140354003	71.4593408159	
3720	82.5071304984	80.7391951617	87.4850504253	87.5920140184	71.661324609	
3784	79.3084726376	82.7809687903	87.04984561	87.637113097	71.421335201	
3848	78.3619382265	82.6487983386	86.6453484265	87.6420790915	71.5554565462	
3912	78.280741709	79.6364701256	85.8749599016	87.7326718428	71.4824146941	
3976	78.4605223281	82.9630196208	85.9216424791	88.0828726098	71.0725431676	
4040	79.761285047	83.3961769346	85.9574368341	87.6634492561	70.9695950855	
4104	82.0925860522	81.5522223312	85.2625766808	88.0831097709	71.0000627024	
4168	83.0731532473	83.4310359876	87.4281359345	88.4962619256	70.9178272852	
4232	83.1503402578	79.2450351089	87.0430866604	86.7522353495	71.0078657705	
4296	82.932114809	83.2123780321	86.0750210506	88.4324072682	70.8133515682	
4360	80.7106886733	81.4430112741	87.3910297866	88.7703592152	70.8406261761	
4424	82.7999540506	83.4022382577	86.7931782904	88.9436087392	70.601449889	
4488	82.8393180963	83.9728680136	87.740998124	89.2300854107	70.7432769035	
4552	81.5967490985	83.3813469825	87.9508271549	89.6059776848	70.7601657454	
4616	82.166816242	83.9996786667	88.0440722729	89.3624756662	70.711196317	
4680	78.4246743097	81.9156969231	88.0315915026	89.7144925118	69.8326339468	
4744	83.8912489998	83.5877431934	87.0842841489	89.3855108054	70.3326236261	
4808	83.5015023583	84.4282550749	87.7355284647	89.3254301333	70.4824348064	
4872	79.9391867619	80.2345040935	88.2358051238	89.1417796227	70.6414361813	
4936	79.0278553393	82.5237098171	87.7658456608	89.5763257678	70.6222114195	
5000	80.9784514696	84.4966968926	86.4562185688	89.6426140143	70.6061051663	
5064	81.2954123754	83.6547586431	88.3838738895	89.1975131038	70.6191111362	
5128	82.4901701903	84.5616996662	87.3233498459	88.4866312708	70.4852117056	
5192	83.3210621823	81.7817571297	87.9986959305	88.5940561876	70.5058730981	
5256	81.3331859024	84.4677407543	87.7367083732	89.1886562227	70.689182042	
5320	83.2827446944	83.4381805234	87.3749787171	88.6822064158	70.7052886185	
5384	78.3040333846	84.5741625045	86.9872467687	88.8845221751	70.2405343025	
5448	82.0978278478	84.6843646946	87.9725359135	89.3089510249	70.5232361762	
5512	80.7341508983	84.3526101754	87.0860159108	89.9165588226	70.5392090038	
5576	nan	nan	87.1119686015	88.9579340329	70.350059059	
5640	nan	nan	nan	89.4898866038	70.355665088	
5704	nan	nan	nan	89.5533792277	71.1884854842	
5768	nan	nan	nan	89.1149530447	70.8113240385	
5832	nan	nan	nan	89.4506268374	71.0729656529	
5896	nan	nan	nan	89.6669420041	70.1582759999	
5960	nan	nan	nan	89.6451521957	70.600675493	
6024	nan	nan	nan	89.7482238621	70.7271170826	
6088	nan	nan	nan	90.7740798991	70.4754620244	
6152	nan	nan	nan	89.5414788745	70.996608433	


==> fullsource/figures/data/bvsr/dpotrf10.dat <==
n	dpotrf_b1	dpotrf_b2	dpotrf_b3	dpotrf_r	lapack
8	0.0778388278388	0.0740325992286	0.0874485596708	0.157532433148	0.160593792173	
72	0.845393265606	0.834888290944	0.909056333397	0.693317688186	1.10950887817	
136	1.14106183751	1.16287963585	1.28926211777	1.70269288834	2.47773074747	
200	4.47354129	4.92533831469	4.11426620807	3.48370218132	3.89268493405	
264	6.19890570033	6.42799940593	4.95987208103	5.03197661382	5.7238604903	
328	7.74342100977	6.61050848582	5.82340979175	8.23086543941	7.30713975105	
392	8.63085612108	9.51554502577	8.32378888516	9.56965870255	9.12631233219	
456	10.4112229323	11.2674607099	10.9870611654	11.5215869524	10.667106514	
520	11.8071346495	12.9916504986	15.2093231365	14.1622599251	12.2162623117	
584	12.1391496328	14.7857850381	17.9534247938	15.924728296	13.5981378683	
648	15.0472413638	16.1265603071	14.9415046204	19.8739854345	15.1640665212	
712	16.4130983315	17.7987870495	21.5983678867	19.6617591133	16.5367475502	
776	17.2543252132	20.2456478202	23.1138237969	22.1125286304	17.5804857913	
840	18.6966554608	21.3436800145	24.2161664894	24.0107980835	18.4657441281	
904	18.9070111868	21.6835865331	25.7116854901	24.5036685292	19.3346897877	
968	19.6425010479	23.1553898151	26.9302537614	27.5443252348	20.3840021226	
1032	20.0749912458	24.6118352758	28.094195515	27.0507983094	21.0829416544	
1096	21.4751186339	25.5745286507	28.3379119272	28.2187279793	21.8805292466	
1160	22.5738966094	26.4053601554	29.3242885071	30.743999293	22.6383648198	
1224	24.1438228781	27.797659687	29.9468067776	32.0361592257	23.3812649856	
1288	24.7153613515	28.2410585117	30.2969650944	35.036944889	23.9856290764	
1352	25.3544610652	28.8341764753	31.2522280534	34.3053419504	24.6473261173	
1416	24.9664620521	31.1040693112	35.0227060922	34.4363225142	25.181063212	
1480	26.316696813	32.1338970128	32.858209539	36.507420735	25.6609783321	
1544	26.8526967285	33.5142332747	32.842716077	36.808567656	26.2469342503	
1608	26.7138000527	33.3357067087	36.5495070308	39.6849983163	26.4864267316	
1672	28.2248292932	33.9904263919	35.8545484509	38.9003659008	26.7785555028	
1736	28.2124946409	36.3220526059	38.4917139431	38.573806745	27.0728342737	
1800	28.8770030407	36.6610490505	38.3723977803	40.3203856651	27.0538564945	
1864	29.0428435507	37.7122354025	39.3101554967	40.8613434376	27.2790729424	
1928	28.9122949785	37.2392141023	40.0199784808	42.9760932555	27.4609134285	
1992	29.2476187079	38.2766683544	40.8188823609	42.5447956522	27.7151110872	
2056	27.7120767578	38.7682606467	41.7822464954	42.4910752313	28.1719089763	
2120	29.2473937893	40.4024552231	42.2752013276	43.0150940664	28.4213739996	
2184	29.2457915693	41.0080302997	45.2269111368	45.0099318174	28.5636895808	
2248	29.8253479849	41.4405732788	46.4541719305	45.8414361593	28.8538296697	
2312	30.6865970148	42.2288325961	45.8238662742	45.9111339025	29.044676954	
2376	31.2863739315	42.9181790462	46.3312525966	45.761671157	29.1189340162	
2440	31.3507531664	43.5880960973	46.8836347621	47.3877219841	28.9025583087	
2504	31.4266719132	44.0968361718	49.3746923474	47.418295806	29.0873933902	
2568	31.3722609937	43.8637680882	48.8382249235	49.8995423334	29.1346057024	
2632	32.2516691627	43.8096358651	48.9674492494	48.8810266947	29.1550388332	
2696	32.3111794815	44.2209295976	51.0331298636	49.8844466718	29.2189713036	
2760	32.7804781664	46.5610437945	50.0098556403	49.3775510531	29.2680479191	
2824	32.3883200669	46.439751113	50.217977351	50.3706468112	29.4504660331	
2888	32.3375721248	45.677882651	49.8501716697	51.150467845	29.4219153249	
2952	32.1859032459	45.4280439055	50.7838081777	50.0053033843	29.5394298678	
3016	32.7198415154	47.9217008009	51.7638249663	50.6857778338	29.6735696406	
3080	32.3173422694	48.1642416617	50.9101260638	52.7993784987	30.1272401507	
3144	33.1720150449	48.5532662198	51.499039349	51.4944883575	30.1087848516	
3208	32.8459626668	49.0831184161	52.3860272305	53.0274551995	30.2744095097	
3272	33.85373006	48.4945693135	51.8291197379	53.8127404411	29.9752901681	
3336	34.4706677243	48.052334811	54.2786834501	54.3725559077	30.3423604283	
3400	33.5790620855	48.5242040432	53.5243045279	54.7197012958	30.190632223	
3464	34.2146899224	51.891803096	54.6581670635	54.7880945238	29.9470362382	
3528	34.1151720266	50.9432234693	54.3058462024	57.4938381631	30.383976532	
3592	34.4087643115	48.8567391167	52.7876475759	57.5551869373	30.4264730503	
3656	34.4521937295	51.5396146928	53.6728279697	57.5787714798	30.0643561843	
3720	33.7842313118	48.6830819488	54.2253356043	56.4255424096	29.9296162271	
3784	34.326733652	43.3152667538	57.4014166077	57.4071701156	30.8275254396	
3848	34.1050498184	53.1277525236	54.7224756649	58.2713993798	30.5199412139	
3912	34.8162450344	51.1520659771	55.6558211995	56.3914422824	30.2418185178	
3976	31.7554533812	48.5676806041	55.248777591	46.8979172979	30.2145490167	
4040	31.39202137	48.889521388	52.8243549954	56.838685835	29.7230812194	
4104	33.8879456404	38.9416070057	54.7407183535	57.7151819347	30.1444366271	
4168	32.435319672	46.2163909723	54.292567592	57.5932633966	30.4086091633	
4232	34.2438987124	50.4236899875	54.4330298312	57.5268322235	30.4849747396	
4296	33.5861889218	49.8544169668	53.6137993998	58.6604602811	30.4826577878	
4360	35.4844285071	51.6470692583	55.2979644948	59.9389611929	30.9689534156	
4424	35.4153684827	50.5390086577	56.665713015	58.1119396827	30.8828558278	
4488	36.7300332332	51.1311367081	55.4317660062	59.2643588827	30.5830387896	
4552	35.7330707101	53.7128485332	54.160131308	58.3085472225	29.7918910404	
4616	34.3611026287	56.1837674096	46.8394375393	59.2369140001	29.8916533102	
4680	36.3342448595	53.4287290616	55.1212398886	59.6225861763	29.8837729584	
4744	34.6831329677	51.8310897293	56.346086072	59.2454021194	29.7076527004	
4808	35.1176602508	53.9473868173	55.9120677926	60.1547514124	29.5648344741	
4872	36.9704554372	54.7018719152	56.9717904918	59.9306020075	29.8881170462	
4936	34.9647605265	52.7825014726	56.3466891622	60.4621003602	29.2345326916	
5000	35.2963884984	51.4305693344	56.187909278	60.4983451282	28.462030251	
5064	34.9585622449	53.3967904883	56.9988688561	61.6903449579	27.8155002984	
5128	28.8259544017	48.0307929236	58.7967282319	62.6798425723	27.0179844806	
5192	33.0633973114	50.1621614456	57.3126427893	61.9578917792	28.6594834221	
5256	28.0897969426	50.2293948348	56.9673075496	62.0631254449	19.3289723153	
5320	27.7780152676	54.0482488746	51.8673481715	62.5272806158	19.6310631311	
5384	28.6744744394	53.6430752102	57.98107926	62.8277537704	20.0394051876	
5448	27.4392983228	43.2769967066	52.9184418111	63.4611225299	27.2304638622	
5512	26.241166238	46.8438169316	51.2400262717	63.0124777578	25.7516197232	
5576	28.465027268	44.0312710962	49.937544013	63.5091226815	26.8612962043	
5640	27.1232859153	46.3667980229	51.361323778	63.6180058251	28.2841528434	
5704	28.4018632764	43.8121014085	47.1252097819	63.3304935451	26.2132190989	
5768	33.2298362294	41.8366486536	45.1264923091	64.576831204	25.9140952966	
5832	30.3394809492	49.1598880483	45.5341472449	64.1312795638	21.4584981031	
5896	33.7096259745	37.168482257	40.9127324642	63.9630264573	21.7372985442	
5960	30.0554448772	35.975086371	40.8009519969	63.2896063423	21.7906926983	
6024	33.584856436	34.7879172288	58.9581269992	64.6575601415	21.8431878678	
6088	34.1727579203	35.13283305	38.7071021161	65.8723822814	21.9842154358	
6152	29.0556194571	51.1089772343	41.0353837039	64.6064574217	22.2115323249	


==> fullsource/figures/data/bvsr/dtrtri1.dat <==
n	dtrtri_b1	dtrtri_b2	dtrtri_b3	dtrtri_b4	dtrtri_r	lapack
8	0.81753228909	0.81753228909	0.759025385891	0.781147433373	2.16284987277	1.46587829515	
72	6.9056499671	6.03175145879	5.90208410998	6.72524651825	14.4178380734	12.7809056599	
136	10.4822828109	9.28433124814	9.15572168963	9.90987434483	29.6856497406	24.7220139243	
200	12.8699428527	11.3812389031	11.2507002188	11.238550147	37.8703488915	34.0957611747	
264	17.0421038718	39.3177279663	37.9129596649	37.2687501338	44.2599828311	40.7617731973	
328	48.4188879827	43.1902834505	44.0697607212	39.9006512493	48.846672472	44.9846372124	
392	51.7090091623	46.674289923	47.613192072	40.8792017234	52.4636043873	48.6689541585	
456	54.5426580913	49.5173364854	50.5823117526	40.5490963354	55.4634277647	51.3733034712	
520	56.9691768524	52.0907587032	52.6802066531	41.5924056061	57.2796138877	53.7926668307	
584	58.8008115011	53.8457244828	54.8342882789	40.2364823197	59.9692393879	55.3232652926	
648	61.3191141232	56.1176754738	57.0052840655	43.271492086	61.5702856436	57.2382382546	
712	63.0862369677	58.0572423823	58.9612677071	43.9486699625	62.2490725665	58.6464143614	
776	64.7031493109	59.7148296426	60.9029060144	43.7868640639	64.4752781226	59.8031353792	
840	66.2150007227	61.2122416097	62.3230265939	44.3881253875	67.4633831158	60.7524422248	
904	67.5970405407	62.3962691931	63.8527984073	44.8399434258	68.8983234745	61.6431642093	
968	69.345113009	63.6236324383	66.0086169552	45.040912212	70.031546854	62.3809310171	
1032	70.4095662353	65.1599134297	67.0412359486	45.3354601373	70.3465207432	62.9663579351	
1096	71.4711674849	66.4676925824	68.3672155671	45.8403246299	71.6269795232	63.5508583	
1160	72.4535765537	66.9101558964	68.491707524	45.2888024518	72.8034016091	64.2337215906	
1224	73.3589608775	67.8413441948	70.3480039858	44.278423198	73.8208523949	64.9356981881	
1288	74.2654651747	69.1601625303	70.6867825629	43.2111940697	74.5698020528	65.3844491418	
1352	74.9624570068	70.0785843149	71.5231290378	43.5273110776	75.2859640108	65.8858703989	
1416	75.5592322894	70.5465370612	72.1046566081	43.4712267278	76.1545774215	66.2394635402	
1480	76.153792419	71.5372789147	72.8468219445	43.5729808747	76.7734309444	66.5334460287	
1544	76.4051815115	71.9974592481	73.6517351998	42.7956468829	76.7062943353	66.7243509225	
1608	77.0968253768	72.6248477139	73.2558317314	41.7760173324	77.2426224022	67.1822865667	
1672	77.1057393054	72.0713923145	74.528901929	41.6201684273	77.4021471913	67.5499045651	
1736	77.4238933978	72.9575207369	75.80180566	41.8197498493	76.966634081	68.2664757491	
1800	77.6980526442	74.2043165683	74.5673309384	41.5260842937	78.6152178094	68.4862243394	
1864	77.5833651293	73.6044889622	76.5322408223	41.3450602301	78.9862881141	68.7760775263	
1928	77.8760019599	73.9467019134	76.3187133245	41.0213644989	79.5038860723	69.003953062	
1992	78.2954223974	74.3259338789	76.6698705405	40.2054060704	79.7869502071	69.1502421154	
2056	77.8264385108	73.8001328125	76.6096339289	39.7125732939	79.3387396986	69.1500433179	
2120	78.6298386948	75.0097350617	77.3823096451	39.1573356924	79.6955688407	69.420326906	
2184	78.8553412148	75.344647637	77.711622582	39.1106142708	80.0130140838	69.6188160877	
2248	78.9475303235	76.1691072768	76.9377467267	38.5844765479	80.2057518726	69.6308463127	
2312	78.863921348	76.0657917921	78.0764375487	38.7950151413	80.383763147	69.5779342117	
2376	79.0474313372	74.9089662537	78.8948807241	37.8895635252	80.5161763171	69.2312443287	
2440	79.3988131481	75.897918339	79.1324710715	37.0932710797	80.853542415	69.2767044791	
2504	79.4864976634	77.2138482928	78.8670433653	38.1227610154	81.0131186328	69.2334050872	
2568	79.3723970541	76.6376901745	80.0214749176	37.9044588759	80.7664941754	69.0684105088	
2632	79.505092192	76.8628988234	80.1895136303	37.9386063301	81.0789790563	69.167059488	
2696	79.5373659713	75.1038667332	79.6350647884	37.6171919223	81.2675807383	69.2107361396	
2760	79.4976145774	77.3865067697	79.85449186	37.2899657695	81.3702574265	69.1856225766	
2824	80.7444630567	77.6978291587	80.6678911318	35.6319049948	81.7959466861	69.0755517264	
2888	81.3258271191	76.1291832321	80.9755546323	35.3601918523	82.0990759414	69.6305770528	
2952	81.3650900021	76.9550765083	81.1484821988	35.3402641186	82.0765033286	69.5988764558	
3016	80.7042527647	78.5072937496	80.0685749949	35.5985169351	82.210535127	69.5545368188	
3080	79.7595636727	78.6476443813	82.1203578173	36.4818069515	81.8955342999	68.5939617697	
3144	80.1766714389	78.7466742817	82.2590386869	36.2942468727	82.1980562376	68.8421151231	
3208	80.7664515209	76.5654590422	80.5260302789	35.9401666089	82.3957587765	68.6866153339	
3272	80.3334189417	78.4186302794	81.197662097	34.8306518669	82.5893848176	68.6511134116	
3336	80.230578322	78.4330156764	82.7626367684	35.7366589079	82.7009432355	68.5073877397	
3400	81.2168248755	79.0393891907	81.7789472959	34.7044211316	82.867218928	68.4806185113	
3464	79.5092250199	79.2281641987	83.1417654082	34.4282844063	83.0989595628	68.3303875791	
3528	81.523525128	79.3652022099	83.3112455345	34.3652834123	83.2970665219	68.7268989465	
3592	80.3983359213	78.3057143573	82.901008185	35.1387638471	82.9042962509	68.2729940705	
3656	82.6491968502	78.4143415395	83.5722798068	34.8744989272	84.9556453501	67.9840809961	
3720	80.9124791333	79.1576074837	83.4646524415	34.1824057906	85.2027780825	67.8205777525	
3784	82.5403961122	80.1239181009	83.7657311968	35.3385817527	85.3556029055	67.5836650504	
3848	82.0298065518	79.0080637599	83.2403927902	34.0347048084	85.3698173338	66.5973309374	
3912	82.3428405744	79.2202325763	82.9845928063	34.1569921325	85.4684270851	67.3780470357	
3976	83.2200228546	80.5048437829	83.600501959	34.7836519717	85.3098536515	67.2757575132	
4040	82.7485675734	79.6852145265	82.79966976	35.0034877514	85.403762648	67.1504344696	
4104	82.4438806689	79.535761151	82.5155204624	33.8554214923	84.2575323622	67.9977646574	
4168	82.7731674979	80.6968516969	83.3850168443	34.7316276919	84.6638076939	67.1300910242	
4232	82.1293630487	81.105482153	84.5504019838	34.3487580753	84.7559156627	66.7614562074	
4296	83.1110114293	80.4619415198	83.933418524	33.6027889071	84.9837149683	66.4665045724	
4360	82.6996031871	80.2688354391	84.3545197789	33.807074237	85.0918887006	66.9167184297	
4424	83.6535892161	80.9519836007	83.1909479963	33.8495106005	85.1828481996	66.7805503604	
4488	83.9008848683	80.6186665099	83.7701522928	33.5844881773	85.4335966671	66.8690888675	
4552	83.9222607645	80.8383228213	83.8779923158	33.6838466738	85.8782806103	66.9786145479	
4616	83.8764551616	80.8119341762	84.5299687151	34.1414000069	85.1524610833	67.0992092287	
4680	81.5818600815	82.357668526	84.7428704187	34.1825385911	85.5299939542	67.6243769556	
4744	83.4797538549	81.922719848	83.4187692648	32.8617206604	87.7073899391	67.287652447	
4808	84.4275418472	80.7816290822	85.4363452823	34.132587528	87.8882269187	67.9184470136	
4872	83.4782559147	82.0593593625	84.9130964426	33.8805429165	87.8792886036	68.3029197685	
4936	84.6209042017	82.3450939744	85.6442349006	32.7169572281	88.1291587859	68.2175684953	
5000	83.1894858027	82.0385649868	85.2080162094	34.2464337038	88.1617264878	67.7055488995	
5064	82.9574050091	82.4358460849	85.3390540611	33.6066417857	88.2806193367	67.853815694	
5128	84.169054228	83.1497979161	85.6194410577	34.0710905295	87.4204422289	68.6325206287	
5192	84.8094037196	82.842917438	85.5413498042	33.5236331201	86.1680660275	68.3258787938	
5256	83.9590946663	82.9288669558	86.1127780645	34.0966376672	86.2281724107	68.1329017748	
5320	84.8339290684	82.409258611	85.6561913472	33.399016152	86.2132716951	68.1328063105	
5384	83.7076937627	82.3862847257	85.6143071342	33.8054280391	86.1242083798	68.9005920868	
5448	84.2312935198	82.9927287994	85.7724961131	32.9459723268	86.5492288992	68.9079598488	
5512	85.0059714869	81.2387161433	84.7372935004	32.8008186716	88.0345644523	68.2350408126	
5576	84.3902212836	83.195596032	85.9366993564	33.5450720116	87.7401973436	68.8443570375	
5640	82.7082185184	80.9409701542	85.773806246	32.6747851752	87.3339397011	68.7679106146	
5704	84.5700875725	83.1768268207	85.9708329629	33.3656778185	87.7887033835	68.8924985303	
5768	85.039121088	82.6388762909	85.9237848269	33.1188653156	88.0760969461	69.2651961581	
5832	83.7018882953	82.1655617471	86.1986202553	33.2965950918	88.4975068066	69.2562520456	
5896	84.1021588128	83.1954614194	86.558972879	32.5777422004	87.2241048983	69.5035860916	
5960	82.9038299253	82.5773504073	85.1922083642	33.2296703144	87.2476761529	68.5327569378	
6024	84.3304941425	83.5133518296	85.8441928093	33.0346196547	87.9069392617	68.8672000381	
6088	84.3371494815	83.0009910532	87.0196934431	32.2900925626	87.2292565833	68.921311971	
6152	84.5290164997	83.1440354992	86.7550424981	32.6362493491	86.7450351495	69.7599100578	


==> fullsource/figures/data/bvsr/dtrtri10.dat <==
n	dtrtri_b1	dtrtri_b2	dtrtri_b3	dtrtri_b4	dtrtri_r	lapack
8	0.0396508063441	0.0441722345954	0.0725432821263	0.0743099787686	0.0799731182796	0.076077227976	
72	0.337024018107	0.309430801008	0.543063996458	0.545843646865	0.51952304426	0.326321139286	
136	0.841139357488	0.7441151339	0.838003270057	1.00903770357	1.53155667049	1.00521289206	
200	2.12443510759	1.37099233926	1.85996081116	1.50820857326	2.68688025128	1.99767768071	
264	2.74285506792	2.44951824058	3.46526632507	1.9335437434	4.81283173297	3.17414423262	
328	5.17197319081	5.1912918824	5.69392512865	4.08212179304	6.540126797	4.32568627938	
392	8.6998901871	6.25867118183	6.9723765252	6.34444429335	8.02107399747	5.65360697169	
456	10.0188629157	9.51005093158	8.60009966826	7.38540718505	10.4519516934	6.79235354526	
520	11.1551993132	10.5849554196	10.1111446682	8.02297611083	12.7495243539	8.02463992517	
584	12.2958447573	11.9523051484	11.0449414986	8.55218324157	14.069041701	9.00650509561	
648	13.9694827151	12.868537872	12.8973926664	9.66533485542	16.9998909426	9.93479564521	
712	15.1662451204	14.2331702156	14.2783285634	10.1222546306	17.6290811421	10.7895042073	
776	16.2999235197	15.6847670831	16.0520306839	11.1022789921	19.2076177249	11.5690044616	
840	17.9835782299	16.3180476694	16.9690976542	11.5119200221	21.7087805985	12.0894319474	
904	18.203637457	17.8790603309	18.2503347955	11.4856604673	24.1019753432	12.6016074429	
968	19.0594923406	19.0119457309	19.2336146404	12.0772873841	27.2403510862	13.126084907	
1032	20.3366275814	20.2460008216	20.9501678039	12.231257814	27.1122636164	13.4729109058	
1096	21.2812120521	20.9907065696	21.9786590187	12.9567660138	27.4516936118	13.8404076673	
1160	21.5816530295	21.8699524259	23.0329798474	13.8290019954	29.0212040339	14.2288489799	
1224	23.2608753981	22.7252937567	24.8618957574	13.7565907007	30.4833995876	14.6266328246	
1288	23.7194567571	23.1683676631	26.2380362193	14.2042938912	34.0694241304	14.9326321001	
1352	24.7766025153	24.1372745966	27.2780767333	14.5581650601	35.6365262677	15.1630929782	
1416	25.6752969386	25.2552789969	28.6508367325	14.4862087405	35.8216368775	15.3717199547	
1480	25.7796176946	26.105727377	29.5142390559	15.0114962751	37.6839632091	15.5363132644	
1544	26.8833314486	27.1355065621	31.6479303719	14.8958970473	37.5916322871	15.738169665	
1608	26.5063139528	27.3795026279	31.2187162324	15.5339264055	39.9151659428	15.9050805017	
1672	27.9756764151	27.6794072945	32.4979279343	16.0961506017	40.0060447094	16.0983881261	
1736	28.2862826059	28.6081210752	34.4195758534	15.9369374524	41.0409054449	16.2367175236	
1800	28.4762445188	29.2831631032	34.4904088875	15.8390520586	42.1166463246	16.3894394803	
1864	28.3673496849	29.8445563547	35.4690395659	16.2276317043	42.8115380088	16.4815033015	
1928	29.0333533531	30.2041448456	34.7868677678	15.4906847745	45.1111702085	16.7013626972	
1992	29.0421528351	31.002677015	35.9859842966	15.5674029117	44.754866753	16.9956593061	
2056	28.6554256857	30.2324203767	36.4418176584	15.6487692668	43.7563697264	17.0929908863	
2120	29.5779383559	31.760091848	37.9233676914	16.5205997181	43.995086803	17.0935444028	
2184	28.7235551088	31.6034735626	38.8340567065	16.1386757566	44.6789019101	17.2221784599	
2248	29.77539611	32.7574519175	39.2745447515	16.3436887131	46.8274651064	17.3142556516	
2312	29.5014018755	33.0062635776	40.3356739913	16.5611308905	47.148819956	17.3852775301	
2376	30.3341934434	33.4108412441	41.7439419288	16.6289363177	47.1486259909	17.4268715877	
2440	30.9818703704	33.2482397732	42.4408227146	16.8126860861	48.2135854399	17.4610350437	
2504	30.9232449974	34.1622419044	43.4104554929	17.1009237417	48.6390041144	17.3965244369	
2568	31.2969212837	35.0684909616	42.8140991202	17.1454761476	50.3001943833	17.4412572174	
2632	31.2925785293	33.8545480206	41.8427904614	17.0226719366	49.5020491358	17.4252923593	
2696	31.7644368038	34.5981332155	44.072730368	16.8222656938	49.4782733902	17.4781800808	
2760	31.757515365	34.3626447783	45.9737320035	17.3523199941	50.2236473842	17.5374678078	
2824	31.6715760151	35.295796144	47.53030355	17.3596230392	51.0047543028	17.5384388446	
2888	31.416658745	35.2332757144	45.9614423943	17.2626877823	52.1142543346	17.5420678177	
2952	31.152224032	35.4063152831	46.1585332088	17.4857746617	52.1816475004	17.556927042	
3016	31.9578234715	36.0288109043	46.418859656	17.5035778909	51.9726243832	17.5048024552	
3080	32.5610915047	37.1842321954	48.2593468977	17.5856284152	52.1597916029	17.5536146202	
3144	32.8747491873	35.9806380664	49.2580252532	17.4620176383	52.3897628081	17.4952276819	
3208	32.1914192215	36.7109127721	47.7729646582	17.7542333107	53.7291141289	17.5532988124	
3272	32.6956443424	36.5029679642	47.7770179293	17.6287828522	53.7070293884	17.6173358705	
3336	33.3958754025	37.1826893254	49.9740125669	17.5482233484	54.0567387552	17.6236688046	
3400	33.0756026285	37.2888631382	51.1029946009	17.5817398311	54.6001065082	17.5960613954	
3464	33.4995978139	37.6921417381	50.2027449364	17.290636797	55.24785409	17.6365947726	
3528	33.7189456569	38.2983992415	50.1724463819	17.8937629064	56.7655217043	17.594395246	
3592	33.8480437477	38.9076795208	52.0500160087	18.2134873118	55.9433752518	17.7059358716	
3656	33.7708283041	38.8924571217	52.5374767283	18.0097602834	54.9896423821	17.3189822327	
3720	33.5461527217	38.9852349168	46.8644775212	18.1570407335	55.6462171041	17.656205974	
3784	33.7048502088	38.9846349932	51.8716707051	17.9029758032	56.2029657319	17.7529004612	
3848	33.9718669076	39.0262026735	55.2352504806	17.9617502976	58.1796172083	17.7618319338	
3912	33.6055338342	39.7593148254	49.5403365441	17.9380142656	57.4030658742	17.793305679	
3976	34.1932068335	39.8775295925	48.4295863308	17.8056081985	57.5182344321	17.6336118736	
4040	34.6256493328	40.1051119826	53.389573473	17.9480076044	57.8463874374	17.6294321298	
4104	34.60236053	41.2760906155	49.327898833	18.1353157504	57.1871639343	17.7078228235	
4168	34.7339070841	41.0430051334	53.8241600922	18.2141341878	58.0505573532	17.3440716576	
4232	34.0588656032	41.4222001645	45.7995060534	17.7936420294	57.5911104851	17.7131477357	
4296	35.6349222613	41.3619049659	47.2941183278	18.2845043176	57.7331996541	17.6794740586	
4360	35.3617019961	41.1778788112	54.6090194238	18.2298399043	58.8688049423	17.6560574914	
4424	34.721468715	41.5794961459	55.7148693221	17.9770753837	58.807381945	17.5867918708	
4488	35.745427737	41.8766561364	56.795933134	18.3486800092	60.2232637702	17.6143881871	
4552	34.6887107461	41.9613438004	51.8403007257	18.3801081325	59.9848013978	17.7732574499	
4616	35.3147951008	44.0756483836	58.6070934216	18.6218419335	59.6810593381	17.9038717497	
4680	36.3666320902	42.5517849718	56.1975454868	18.3698030618	59.7488421986	17.8794631241	
4744	35.8903835208	43.341190471	55.9206274889	17.9478843627	60.1715986263	17.8961583346	
4808	36.0757037174	43.2849943093	58.011218171	18.1704178721	61.3970152577	17.6124540222	
4872	36.8444421934	43.4780479365	57.9667937839	18.5991551903	61.3605397559	17.4914914561	
4936	36.2270220177	43.9121878646	58.267670815	18.1882164274	61.1726701586	17.921414557	
5000	37.0630668284	43.5308068292	60.0527706545	18.3172691762	61.4784806106	17.6845508591	
5064	36.2623081915	44.3673159033	59.172114805	18.2105424487	61.8950009473	17.6806573547	
5128	36.7338612022	45.6795037571	60.0776953242	18.3641127093	62.5524321359	17.6324840392	
5192	36.5584577742	44.6036086395	60.5104755383	17.9622116747	62.0017418316	17.9662871736	
5256	36.6689983719	44.3758571465	58.9139093728	18.492095274	61.77740728	17.9998861425	
5320	37.4575239523	44.9560189977	54.5764890284	18.5721297955	62.2612476353	18.0160622104	
5384	37.5432454783	44.8303155443	61.478251614	18.6371641085	62.5299737101	18.0288378381	
5448	36.7566319375	45.5754675189	61.197694348	18.210915577	63.4006296597	18.0260362892	
5512	38.1402355797	44.7080493252	50.0249771038	18.2434258189	63.2974142307	17.9060580114	
5576	37.2124947305	45.6003807836	57.3268110793	18.4783824896	63.2354757895	17.9209516593	
5640	38.4283414541	46.7195842338	54.0195842238	18.6004905186	62.915546583	17.9942861765	
5704	38.0812477198	45.5505524913	51.719060333	18.5922647854	63.3533954764	17.9609475424	
5768	37.5547440631	45.4921598753	50.2670261005	18.3071901306	64.6804414341	17.9449620132	
5832	36.9119526023	45.4241015195	55.3062429579	18.4976293787	64.3676967586	18.0805329018	
5896	36.9730753528	46.030051941	54.7368193941	17.8028488983	64.3293222917	17.9550091206	
5960	37.7726948454	46.3239129582	44.9404186405	18.3294349897	64.3369544535	18.0227952522	
6024	37.413386895	47.0078989391	42.6505588326	18.293716622	64.5851425878	17.8774392727	
6088	38.9988106248	46.6238371792	47.58069349	18.6191146964	65.7283214973	17.793661341	
6152	37.2701544933	47.5652161855	38.023633999	18.3720903065	64.4114104443	17.844880955	


==> fullsource/figures/data/recursive_breakdown/eff.dat <==
b	dtrmm	dtrsm	dtrti2
8	131.102428825	120.23675196	68412.6840777
16	131.226028322	120.366698587	38425.9773507
24	131.327859728	120.458157321	36372.6989445
32	130.685748599	120.551074778	17683.5006428
40	131.130560384	120.369403584	17752.273388
48	130.522604334	120.072521051	17681.5724557
56	130.633548488	120.483528386	14453.4097251
64	131.672628725	120.871640067	6807.1722375
72	131.438433043	120.883378554	6807.42228214
80	130.777866999	120.539483618	6780.48065353
88	131.304549998	120.615648789	6789.55117934
96	131.263623805	120.646554717	6791.42792817
104	131.553120041	120.922115288	6807.65091045
112	131.538004314	120.965900607	6809.98808659
120	132.055460088	121.474498032	4230.61942928
128	132.486739063	122.05798672	2428.09713026
136	132.452375014	122.074303421	2428.39347879
144	132.447936745	122.074935226	2428.51894874
152	132.510714092	122.095572445	2428.28347596
160	132.430110938	122.087152187	2428.38165983
168	132.452331739	122.099994465	2429.43672816
176	132.450065238	122.090121207	2428.43166393
184	132.485919118	122.067781271	2428.82358552
192	132.514349808	122.129035143	2428.46621341
200	132.501064033	122.084415394	2430.05655325
208	132.471483791	122.05095647	2429.29478631
216	132.204960134	121.885892522	2425.9348865
224	132.143901588	121.806756446	2425.17751456
232	132.410603237	121.985756835	2425.65183708
240	132.361310816	121.935618559	2419.35027241
248	133.500884665	123.61132389	964.819194152
256	134.360936445	124.389646657	788.636383317
264	134.017164917	124.183341095	789.103911159
272	134.221211639	124.394952103	788.881159482
280	134.18195311	124.387208785	785.890606182
288	134.24448772	124.429813738	786.293494363
296	134.282645839	124.445820505	786.272906475
304	134.268677951	124.44923486	786.287775397
312	134.295865889	124.440579954	787.010548705
320	134.268711304	124.422548192	786.65825023
328	134.273561517	124.457702313	786.514214683
336	134.562282956	124.595360776	790.433242304
344	134.248133065	124.421992093	790.157372935
352	134.410442952	124.536091672	788.164907883
360	134.463361478	124.595901672	790.139951005
368	134.457156887	124.533451998	789.650622176
376	133.449830063	124.092991634	786.012886582
384	134.441817897	124.110970741	790.013977706
392	134.095750518	124.299061176	788.332926116
400	134.247585695	124.478316996	790.706991008
408	134.277013859	124.452136015	786.423814016
416	134.259398209	124.450220998	786.989350336
424	134.279985462	124.465643089	786.842330019
432	134.236608673	124.617297175	789.288176999
440	134.453893157	124.597584225	790.780928922
448	134.001903998	124.288278946	785.778263657
456	133.606226379	124.353398533	788.476190918
464	133.621526676	124.12617109	786.429821011
472	134.231602791	124.336540816	790.608396506
480	134.181250836	124.43374522	790.589798345
488	134.226333406	124.478687268	786.468248878
496	138.071418583	128.55305525	367.876695507
504	142.354035424	133.069275504	234.755631377
512	142.695654133	133.309288567	237.368896044
520	142.748443919	133.315483572	237.411189739
528	142.736013921	133.333885664	237.421113737
536	142.714058605	133.342963891	237.437739597
544	142.744036472	133.358201206	237.394741366
552	142.754598465	133.300162876	237.40552422
560	142.700834031	133.28280532	237.24771098
568	142.661557811	133.269726456	237.030447218
576	142.631326025	133.241312874	237.165362263
584	142.648349239	133.238772969	237.120096132
592	142.602307788	133.293887119	237.165041412
600	142.65317432	133.264253045	237.106591601
608	142.601451907	133.260296808	237.01302961
616	142.283291717	133.184338819	236.68837592
624	142.442292685	133.099655929	236.055259
632	141.6691062	132.850730767	235.755490476
640	142.641269071	133.286171297	237.172039635
648	142.646225429	133.261170172	237.236925102
656	142.006928564	133.069310993	236.405564705
664	142.413438857	133.137947478	236.046273493
672	142.337422837	133.086550178	236.340573395
680	142.75914167	133.289173158	237.398164664
688	142.762437718	133.335423284	237.342813179
696	142.567334778	133.226531873	237.233784105
704	142.763377229	133.347873556	237.415725824
712	142.759647536	133.360090349	237.334849624
720	142.80796953	133.328450832	237.370746295
728	142.689583142	133.319960992	237.343360313
736	142.71031579	133.354713697	237.33447621
744	142.734452864	133.345483099	237.339582534
752	142.708733316	133.314214933	237.315242624
760	142.765869036	133.347426709	237.39208273
768	142.713509103	133.345598234	237.381674658
776	142.737009623	133.338509594	237.33675145
784	142.722025302	133.32131195	237.342040248
792	142.69826915	133.320004836	237.274640908
800	142.714090006	133.368928083	237.347746162
808	142.721711265	133.337139102	237.302002351
816	142.740694157	133.319645864	237.331749453
824	142.725263106	133.301028544	237.345496766
832	142.436574783	133.283780313	237.228352634
840	142.690160712	133.343065315	237.332131543
848	142.21136798	132.988092492	235.884556906
856	142.705738015	133.324594919	237.315789631
864	142.717383973	133.338778214	237.303617151
872	142.728488495	133.334762734	237.337663295
880	142.727288772	133.305746083	237.37355213
888	142.762173777	133.339430582	237.322084734
896	142.760341929	133.352931629	237.347042678
904	142.76417221	133.333216906	237.318498655
912	142.751296496	133.35775429	237.312924384
920	142.773275842	133.314842399	237.333364658
928	142.731673199	133.363635722	237.329118279
936	142.745387265	133.341985291	237.362937216
944	142.73693738	133.324756605	237.328319387
952	142.738903695	133.339466215	237.331888395
960	142.725090378	133.356690478	237.351975837
968	142.730686993	133.372128382	237.332157594
976	142.7446993	133.322213517	237.376349344
984	142.748874312	133.362319552	237.344524067
992	142.747752783	133.34054894	237.36197306
1000	180.186195956	171.170253894	73.2567334212


==> fullsource/figures/data/recursive_breakdown/flops.dat <==
b	dtrmm	dtrsm	dtrti2
8	2668667000.0	2668667000.0	2668667000.0
16	2668667000.0	2668667000.0	2668667000.0
24	2668667000.0	2668667000.0	2668667000.0
32	2668667000.0	2668667000.0	2668667000.0
40	2668667000.0	2668667000.0	2668667000.0
48	2668667000.0	2668667000.0	2668667000.0
56	2668667000.0	2668667000.0	2668667000.0
64	2668667000.0	2668667000.0	2668667000.0
72	2668667000.0	2668667000.0	2668667000.0
80	2668667000.0	2668667000.0	2668667000.0
88	2668667000.0	2668667000.0	2668667000.0
96	2668667000.0	2668667000.0	2668667000.0
104	2668667000.0	2668667000.0	2668667000.0
112	2668667000.0	2668667000.0	2668667000.0
120	2668667000.0	2668667000.0	2668667000.0
128	2668667000.0	2668667000.0	2668667000.0
136	2668667000.0	2668667000.0	2668667000.0
144	2668667000.0	2668667000.0	2668667000.0
152	2668667000.0	2668667000.0	2668667000.0
160	2668667000.0	2668667000.0	2668667000.0
168	2668667000.0	2668667000.0	2668667000.0
176	2668667000.0	2668667000.0	2668667000.0
184	2668667000.0	2668667000.0	2668667000.0
192	2668667000.0	2668667000.0	2668667000.0
200	2668667000.0	2668667000.0	2668667000.0
208	2668667000.0	2668667000.0	2668667000.0
216	2668667000.0	2668667000.0	2668667000.0
224	2668667000.0	2668667000.0	2668667000.0
232	2668667000.0	2668667000.0	2668667000.0
240	2668667000.0	2668667000.0	2668667000.0
248	2668667000.0	2668667000.0	2668667000.0
256	2668667000.0	2668667000.0	2668667000.0
264	2668667000.0	2668667000.0	2668667000.0
272	2668667000.0	2668667000.0	2668667000.0
280	2668667000.0	2668667000.0	2668667000.0
288	2668667000.0	2668667000.0	2668667000.0
296	2668667000.0	2668667000.0	2668667000.0
304	2668667000.0	2668667000.0	2668667000.0
312	2668667000.0	2668667000.0	2668667000.0
320	2668667000.0	2668667000.0	2668667000.0
328	2668667000.0	2668667000.0	2668667000.0
336	2668667000.0	2668667000.0	2668667000.0
344	2668667000.0	2668667000.0	2668667000.0
352	2668667000.0	2668667000.0	2668667000.0
360	2668667000.0	2668667000.0	2668667000.0
368	2668667000.0	2668667000.0	2668667000.0
376	2668667000.0	2668667000.0	2668667000.0
384	2668667000.0	2668667000.0	2668667000.0
392	2668667000.0	2668667000.0	2668667000.0
400	2668667000.0	2668667000.0	2668667000.0
408	2668667000.0	2668667000.0	2668667000.0
416	2668667000.0	2668667000.0	2668667000.0
424	2668667000.0	2668667000.0	2668667000.0
432	2668667000.0	2668667000.0	2668667000.0
440	2668667000.0	2668667000.0	2668667000.0
448	2668667000.0	2668667000.0	2668667000.0
456	2668667000.0	2668667000.0	2668667000.0
464	2668667000.0	2668667000.0	2668667000.0
472	2668667000.0	2668667000.0	2668667000.0
480	2668667000.0	2668667000.0	2668667000.0
488	2668667000.0	2668667000.0	2668667000.0
496	2668667000.0	2668667000.0	2668667000.0
504	2668667000.0	2668667000.0	2668667000.0
512	2668667000.0	2668667000.0	2668667000.0
520	2668667000.0	2668667000.0	2668667000.0
528	2668667000.0	2668667000.0	2668667000.0
536	2668667000.0	2668667000.0	2668667000.0
544	2668667000.0	2668667000.0	2668667000.0
552	2668667000.0	2668667000.0	2668667000.0
560	2668667000.0	2668667000.0	2668667000.0
568	2668667000.0	2668667000.0	2668667000.0
576	2668667000.0	2668667000.0	2668667000.0
584	2668667000.0	2668667000.0	2668667000.0
592	2668667000.0	2668667000.0	2668667000.0
600	2668667000.0	2668667000.0	2668667000.0
608	2668667000.0	2668667000.0	2668667000.0
616	2668667000.0	2668667000.0	2668667000.0
624	2668667000.0	2668667000.0	2668667000.0
632	2668667000.0	2668667000.0	2668667000.0
640	2668667000.0	2668667000.0	2668667000.0
648	2668667000.0	2668667000.0	2668667000.0
656	2668667000.0	2668667000.0	2668667000.0
664	2668667000.0	2668667000.0	2668667000.0
672	2668667000.0	2668667000.0	2668667000.0
680	2668667000.0	2668667000.0	2668667000.0
688	2668667000.0	2668667000.0	2668667000.0
696	2668667000.0	2668667000.0	2668667000.0
704	2668667000.0	2668667000.0	2668667000.0
712	2668667000.0	2668667000.0	2668667000.0
720	2668667000.0	2668667000.0	2668667000.0
728	2668667000.0	2668667000.0	2668667000.0
736	2668667000.0	2668667000.0	2668667000.0
744	2668667000.0	2668667000.0	2668667000.0
752	2668667000.0	2668667000.0	2668667000.0
760	2668667000.0	2668667000.0	2668667000.0
768	2668667000.0	2668667000.0	2668667000.0
776	2668667000.0	2668667000.0	2668667000.0
784	2668667000.0	2668667000.0	2668667000.0
792	2668667000.0	2668667000.0	2668667000.0
800	2668667000.0	2668667000.0	2668667000.0
808	2668667000.0	2668667000.0	2668667000.0
816	2668667000.0	2668667000.0	2668667000.0
824	2668667000.0	2668667000.0	2668667000.0
832	2668667000.0	2668667000.0	2668667000.0
840	2668667000.0	2668667000.0	2668667000.0
848	2668667000.0	2668667000.0	2668667000.0
856	2668667000.0	2668667000.0	2668667000.0
864	2668667000.0	2668667000.0	2668667000.0
872	2668667000.0	2668667000.0	2668667000.0
880	2668667000.0	2668667000.0	2668667000.0
888	2668667000.0	2668667000.0	2668667000.0
896	2668667000.0	2668667000.0	2668667000.0
904	2668667000.0	2668667000.0	2668667000.0
912	2668667000.0	2668667000.0	2668667000.0
920	2668667000.0	2668667000.0	2668667000.0
928	2668667000.0	2668667000.0	2668667000.0
936	2668667000.0	2668667000.0	2668667000.0
944	2668667000.0	2668667000.0	2668667000.0
952	2668667000.0	2668667000.0	2668667000.0
960	2668667000.0	2668667000.0	2668667000.0
968	2668667000.0	2668667000.0	2668667000.0
976	2668667000.0	2668667000.0	2668667000.0
984	2668667000.0	2668667000.0	2668667000.0
992	2668667000.0	2668667000.0	2668667000.0
1000	2668667000.0	2668667000.0	2668667000.0


==> fullsource/figures/data/recursive_breakdown/time.dat <==
b	dtrmm	dtrsm	dtrti2
8	54.6823238703	59.7704607734	0.127727582299
16	54.3619788625	59.4119843446	0.214081662026
24	54.698141428	60.0351971909	0.224011474069
32	54.2970943764	59.3109287574	0.423820906247
40	54.234552346	59.2446332266	0.423646623832
48	54.2356633964	59.2438343131	0.423348772327
56	54.2210647441	59.2100503098	0.504785802269
64	54.1357288594	59.0495333481	1.00926089613
72	54.1181888343	59.0492665675	1.00853412418
80	54.133492116	59.045909131	1.00895518763
88	54.1197388049	59.0405145903	1.00954981924
96	54.1216487688	59.0554568074	1.00904732875
104	54.1232376673	59.0405735177	1.00872769194
112	54.1296111181	59.0532989911	1.00866876448
120	54.0488112189	58.8955119778	1.6090595428
128	53.924976063	58.653491916	2.79684813109
136	53.9212414908	58.6558118721	2.79452246082
144	53.9255914084	58.6484098694	2.79562601136
152	53.918095836	58.6542097596	2.79393925758
160	53.9268181709	58.6512783865	2.79508173595
168	53.9273328041	58.6529962111	2.7948724542
176	53.9283338565	58.6546618939	2.79605136046
184	53.9265792469	58.6554465219	2.79476281342
192	53.9216518402	58.646385622	2.79600814699
200	53.9189972476	58.6429910434	2.79343033864
208	53.9208914974	58.6533019196	2.79428817955
216	53.9220571896	58.6528508568	2.79466031536
224	53.925141417	58.662437461	2.79613064467
232	54.57403592	59.2454853533	2.80325586694
240	53.9994167968	58.6857223774	2.80041020652
248	53.3667023446	57.779738455	7.21551877768
256	53.4780209517	57.8410983649	8.94367070909
264	53.0338007888	57.3779896309	8.87977084719
272	53.0204842551	57.3756618178	8.87994870097
280	53.0270530594	57.3750582578	8.87948513832
288	53.0240120455	57.375801458	8.87721518128
296	53.355640054	58.1492457464	8.98017358957
304	53.3549236389	57.7389117277	8.91204666483
312	53.3503587254	57.7232073821	8.91070597592
320	53.354391149	57.7242295057	8.91345878096
328	53.3498676632	57.7328614851	8.91104561235
336	53.3604642484	57.7331304086	8.91580016521
344	53.3766407279	57.7258405466	8.91428662243
352	53.3429549369	57.7284662112	8.91188452504
360	53.3470391453	57.723493091	8.91296664742
368	53.3552489899	57.7304808159	8.91275236576
376	53.801146264	58.185321135	8.97732007216
384	53.3591346307	57.7274330164	8.91258915456
392	53.3630077716	57.7238362988	8.91095454265
400	53.3679908916	57.7335604005	8.91593444838
408	53.9380201018	57.7320936425	8.97534225245
416	53.3482823361	57.7192642425	8.91509696424
424	53.3461680904	57.7225920367	8.91568338171
432	53.3028121253	57.7100897733	8.88943959275
440	53.3698133571	57.7255384095	8.91197702329
448	53.3549811379	57.5183891162	8.90262470032
456	53.3465380834	57.721440987	8.9113013218
464	53.3487655412	57.725269486	8.91151346064
472	53.3559489767	57.7258505464	8.91027348411
480	53.3678898221	57.5096614243	8.90504394024
488	53.7908764584	58.1852297082	8.97457119562
496	51.8855253811	55.942775726	19.2300602881


==> fullsource/figures/data/recursive_breakdown_parts/eff.dat <==
n	dtrmm	dtrsm	dtrti2
8	9.42509204191	4.15698618502	1.66868015705
16	25.9250603724	9.34864285965	3.37070083124
24	37.2083778479	14.1951261125	4.97193238796
32	45.0593621216	18.3559041872	6.4680329908
40	49.6184389753	22.0093243349	7.22459343777
48	53.2442137448	25.0186896762	8.45515438877
56	56.2620446684	27.9189577742	9.84750199846
64	57.3575617543	30.1814497559	9.50798748798
72	60.3263739903	32.9204222847	11.5939696697
80	61.7580864494	34.8373260175	11.1608544746
88	63.4714078557	36.858571269	11.6511433014
96	64.8248985657	38.561801984	12.4094554837
104	65.8492002937	40.1670977495	12.5127482286
112	66.9136866293	41.6542347548	13.2292081567
120	67.915435125	43.0807326486	13.5435824884
128	68.5613693073	44.4334312848	12.8857195488
136	69.732453339	45.9605582461	14.239175577
144	70.7730807207	47.2766031517	14.742647417
152	71.6209836733	48.3832440522	14.9846286151
160	72.4127299316	49.6260080842	15.4172104316
168	73.115913386	50.5994637613	15.7382084971
176	73.8711023669	51.8504211765	16.0904293648
184	74.6677146611	52.8761814024	16.4568007303
192	74.6536187335	53.4685130593	16.7254719901
200	75.5451051493	54.5856043569	17.0698285996
208	75.9493912823	55.0820201699	17.384068301
216	76.5150446359	55.9705064377	17.2084603841
224	76.8419014761	56.6349139842	17.5808532508
232	77.3235379341	57.2325158816	17.6525498051
240	77.8106971108	58.1212131561	16.1802748115
248	78.1723398363	58.7055223182	17.3195820202
256	77.6116862128	59.0147119025	15.779941177
264	76.0550505307	59.7388640063	16.9268805166
272	76.5169391996	60.4733521796	16.0568630467
280	77.1933466874	61.1910222142	16.7854954032
288	77.6888591352	61.9092136341	16.866990755
296	78.1273685547	62.5753767184	16.8457385665
304	78.5759448355	63.2576539576	16.956345889
312	78.8787997058	63.817600866	17.0647811028
320	79.2367581178	64.3595669216	17.0504136056
328	79.5673638429	64.935591349	17.1718572777
336	79.2333041086	64.9233192943	17.1619384711
344	79.6540085574	65.4981936065	17.1781031238
352	80.0981066947	65.9875984846	17.3875322132
360	80.3248771313	66.5530114408	17.4338449891
368	80.4731306482	66.9139681268	17.5954714454
376	80.9267148511	67.4606683757	17.6694537794
384	80.9975869751	67.7850957161	17.6242746497
392	81.2547212658	68.3288700781	17.9574630261
400	81.6536144542	68.6250718097	18.0306606068
408	81.5223761742	69.0506734223	17.8987327959
416	82.805672495	70.1290085264	18.3836346275
424	82.8502608438	70.260882508	18.2617802523
432	83.4538499232	70.6402433323	18.3268508369
440	83.6733060079	70.9879570093	18.5186114029
448	83.7001054611	71.2517628882	18.6856293477
456	84.105006575	71.5371913691	18.6788242865
464	84.3807027525	71.543980622	18.9875370776
472	84.5599478081	71.6714423139	19.1666138105
480	84.7771409444	71.9694121348	19.3429008884
488	84.6699986928	72.2171945674	19.4703965746
496	84.6768685759	72.4819942524	19.5866475437
504	84.7111450305	72.6908907867	19.6730881128
512	84.3311652946	72.4508336084	18.5318507817
520	83.5718488523	73.1559642187	19.6518584817
528	83.9847347756	73.4951591127	19.7784163712
536	84.3343346979	73.8378783268	19.8831297822
544	84.6428622393	74.1682899521	20.0640145793
552	84.8943375675	74.404951263	20.101240842
560	85.1522365447	74.7017779682	20.2096152061
568	85.3899969128	74.9421098772	20.3557597066
576	85.5983442989	75.1952377031	20.4824543327
584	85.8029339696	75.4049822204	20.4221500727
592	85.9899204368	75.637646899	20.722241484
600	86.1682674926	75.7139323918	20.8331915726
608	86.4116375144	75.9526406292	20.98969398
616	86.1930674012	76.0777426249	21.0233703117
624	86.6675963693	76.4348894369	21.1526794581
632	86.6912980483	76.6690387788	21.2374957245
640	86.8078069735	76.8744171153	21.3074021198
648	87.0142786431	77.0924898326	21.4475418882
656	87.1948839083	77.3355311587	21.5258248305
664	86.9900730322	77.523037708	21.594529392
672	87.2019270425	77.7448738088	21.7358244318
680	87.3468574288	77.7884757891	21.7121540535
688	87.7299104711	78.0238323575	21.858108777
696	87.9084959636	78.1240571899	21.9799551457
704	87.9388848712	78.2783219001	22.120983936
712	88.0958422477	78.4689559362	22.1359140123
720	88.1136710113	78.5931461428	22.2503059985
728	88.1485014177	78.7701202688	22.29443215
736	88.2570525615	78.9250600069	22.4004118166
744	88.3589766661	79.0700521434	22.3497231886
752	88.4187008463	79.2366177851	22.5526058797
760	88.9078863559	79.7369890168	22.7280508053
768	88.7001981959	79.6082273899	22.5664389666
776	88.006020033	79.9006566006	22.803048674
784	88.2199650781	80.1228565193	22.9070058111
792	88.373132913	80.280580565	22.9338703286
800	88.5038151716	80.4354866189	23.1173934129
808	88.6565931011	80.5898858149	23.1220196661
816	88.7979359926	80.7740609723	23.1389081712
824	88.8969637269	80.8850674624	23.2851572158
832	89.0028467213	80.9967193574	23.3575811268
840	89.0716822777	81.1121218531	23.3840505512
848	89.1499314055	81.2243528659	23.413091427
856	89.0931141642	81.2317592729	23.3782280929
864	89.3178157082	81.5080336682	23.5790980367
872	89.4310476045	81.6603737845	23.5996957483
880	89.5424011247	81.8023876161	23.6646036618
888	89.5898413566	81.896576986	23.7261471693
896	89.6441956901	82.039066002	23.8994322772
904	89.7375245385	82.1336302893	23.8655496065
912	89.2714715475	81.7927205251	23.6693499362
920	89.0431978367	81.9187144968	23.7290933035
928	89.1817396501	82.0387331847	23.8049178408
936	89.2494149722	82.0612450737	23.8588193134
944	89.2471245488	82.0433051545	23.8556843344
952	89.6681531669	82.2682654508	23.9761354011
960	89.704892501	82.3951552546	24.038346851
968	89.7549340639	82.510477719	23.989987529
976	89.8190504364	82.5572200565	24.0203752188
984	89.8797602541	82.5775265421	24.0015679087
992	89.971353202	82.7100531947	24.0538210485
1000	89.9097788511	82.6814501384	24.0433038141


==> fullsource/figures/data/vslibs/Haswell_BLIS_lsf.1.dat <==
n     	slauum          	ssygst          	strtri          	spotrf          	ssytrf          	sgetrf          	strsyl          	stgsyl          	dlauum          	dsygst          	dtrtri          	dpotrf          	dsytrf          	dgetrf          	dtrsyl          	dtgsyl          	clauum          	chegst          	ctrtri          	cpotrf          	chetrf          	cgetrf          	ctrsyl          	ctgsyl          	zlauum          	zhegst          	ztrtri          	zpotrf          	zhetrf          	zgetrf          	ztrsyl          	ztgsyl          
24    	1.20978212841   	1.0061423221    	0.996221257437  	1.00316658365   	0.083030944761  	0.863143911439  	1.00924990592   	0.786923032756  	1.00515281224   	1.00185629324   	1.01386439148   	1.00267658412   	0.0832092001368 	0.998094767668  	1.00750992584   	0.793967411185  	1.00197068605   	1.00082576383   	1.00892787219   	1.00702558793   	0.0853149702015 	1.00274312901   	0.989675499891  	1.62530588478   	1.00279287666   	1.00045266843   	1.00842826101   	1.00281017098   	0.0865505755214 	0.995207803946  	1.00015558402   	1.6033318713    
152   	1.1043771144    	1.11258871369   	1.00587707066   	0.959376144892  	0.389529568705  	1.12510898365   	1.30456189988   	0.908917134589  	1.1059104218    	1.16327513682   	1.0513064124    	1.09849904989   	0.385630815209  	1.12519381958   	1.2711966998    	0.925590816371  	1.15072680727   	1.13505943297   	0.978045338971  	1.03551056406   	0.433175612727  	1.14033344181   	1.29783130082   	2.00403534392   	1.12092359706   	1.20181776058   	1.00217622757   	1.07984615631   	0.453248290667  	1.14903191043   	1.39457576951   	2.20366702551   
280   	1.11779383549   	1.09762806342   	1.02437866915   	1.08206216849   	0.61218221414   	1.15228372815   	1.64849846167   	0.980987142729  	1.11265077298   	1.12462231924   	1.03895144659   	1.0936857973    	0.596731849643  	1.1310042213    	1.56351977143   	1.01254447987   	1.11680081952   	1.11031828643   	0.997366011159  	1.00149430906   	0.823493725515  	1.15554817475   	3.89570187309   	2.79306531726   	1.09363697846   	1.1471807818    	1.01308350045   	1.06717841916   	0.656601739988  	1.15070132773   	1.97157896775   	2.73562424622   
408   	1.16056145129   	1.13518528716   	1.06515886774   	1.09227044419   	0.8707685049    	1.7618051837    	2.08468081039   	1.05565766473   	1.15236575514   	1.16255373876   	1.09112093144   	1.13837135327   	0.712160896561  	1.14005410462   	2.03531747762   	1.10240203581   	1.1571546036    	1.13154957278   	1.03901136547   	1.05320928289   	1.35050528511   	1.16114320734   	3.31044746622   	3.38922159851   	1.14520957277   	1.15944836243   	1.06610771511   	1.10584982295   	0.776949647455  	1.1547847115    	2.39561411998   	3.27134703188   
536   	1.12781133761   	1.09168021235   	1.06338531828   	1.09282248146   	0.892242572639  	1.17473457961   	2.33879280433   	1.11642932648   	1.28880752016   	1.12743904323   	1.0688344525    	1.12662609333   	0.808809815278  	1.13259010371   	2.25103524171   	1.172543297     	1.11527048957   	1.11288124578   	1.04097801023   	1.04512168709   	1.21998067341   	1.46309592589   	3.54904233557   	3.8919398342    	1.09682116293   	1.10967019052   	1.11850413467   	1.09308843335   	0.815580320155  	1.13154756781   	2.67710052763   	3.79432958943   
664   	1.17379168378   	1.14369233507   	1.12089876351   	1.12191900107   	1.10908591827   	1.42184477098   	2.60945368971   	1.21250007698   	1.15557294571   	1.14827150946   	1.12487321249   	1.151659781     	0.86016643442   	1.13178449538   	2.52240716399   	1.26623464981   	1.1526506012    	1.12879646416   	1.08824763549   	1.06083718674   	1.00481647435   	1.24888970094   	3.69989415303   	4.42565644721   	1.14072835556   	1.13400494689   	1.09799306552   	1.12073238235   	0.8954487271    	1.12721335753   	2.99785001711   	4.54925627061   
792   	1.20488448112   	1.1679059231    	1.16615117321   	1.16910202035   	1.02708797787   	1.14693737161   	2.95482828052   	1.27350900142   	1.17882600171   	1.16177198036   	1.15206751149   	1.17751545135   	0.899019476251  	1.09064171894   	2.89691859469   	1.32876841429   	1.14043792922   	1.1256474977    	1.09135349961   	1.08008519801   	1.03759316875   	1.12196934526   	3.75282315882   	5.13676583979   	1.11817915433   	1.12509354254   	1.11158998749   	0.899350666342  	0.980322804793  	1.10535003787   	3.26036408058   	4.86689745708   
920   	1.2062748478    	1.156603065     	1.17216299129   	1.17718067464   	1.08827862613   	1.16270064365   	3.31781584063   	1.31637249578   	1.17613379813   	1.1478040943    	1.15716352037   	1.10421280915   	1.01215698971   	1.20609954857   	3.15081596855   	1.42233945039   	1.17150194452   	1.13075415344   	1.1091797706    	1.0941794181    	1.10787883482   	1.05801927353   	4.12553595944   	5.45699937605   	1.1453592927    	1.12973489709   	1.26450030809   	1.22536113199   	0.966923912585  	1.10672193201   	3.61785421552   	5.74205790634   
1048  	1.19447774236   	1.14237671096   	1.17491682478   	1.16781226096   	1.11650915438   	1.06850227574   	3.62253591971   	1.37363819045   	1.15151405456   	1.13907408385   	1.14791221585   	1.0616689648    	1.00755735336   	1.13953898745   	3.43783261106   	1.53384274897   	1.14997538389   	1.13347993733   	1.1475277144    	1.06159608639   	1.12189218684   	1.05393512905   	4.23767827594   	6.04449643399   	1.12227007067   	1.12184769031   	1.13990182567   	1.03128166253   	1.03352606576   	1.05714870602   	3.87668935042   	5.96660567962   
1176  	1.19828958094   	1.15456781736   	1.21202325585   	1.1923262979    	1.15741009023   	1.08558700464   	3.87696171161   	1.46513188559   	1.15297677763   	1.14467414753   	1.17090910379   	1.14913625079   	1.1726905068    	1.06620538397   	3.65995160745   	1.5944155108    	1.15331557587   	1.12610699625   	1.13150912396   	1.09481935131   	1.16014675563   	1.05469031451   	4.51938689914   	6.63132261609   	1.13079323126   	1.11517742133   	1.13151751519   	1.06465138389   	1.08341162067   	1.26519369414   	5.17532935571   	7.37266927542   
1304  	1.22301126768   	1.17053776835   	1.24046708832   	1.20437568907   	1.18797603791   	1.06894300175   	4.21299552045   	1.56624904951   	1.17321430039   	1.13822067575   	1.19303841427   	1.14826117169   	1.08826029938   	1.09926184567   	3.90513072884   	1.73387289261   	1.13288611355   	1.13354704426   	1.16062166651   	1.08115633685   	1.17856871446   	1.05123039856   	4.74203096949   	7.36695439995   	1.12168162983   	1.12066228326   	1.15234967063   	1.16334585092   	1.103384655     	1.06510662838   	6.63448775335   	7.34300820595   
1432  	1.24914004958   	1.17732781185   	1.24994224566   	1.22475123772   	1.21483765242   	1.02728141644   	4.52305182993   	1.60041642312   	1.19345989352   	1.16343229997   	1.21853381079   	1.1640741732    	1.16647496039   	1.0215383021    	4.19689040023   	1.84164435731   	1.17975501518   	1.1394273918    	1.16221653198   	1.0935565675    	1.20134335653   	1.02817953584   	5.01772649398   	8.14772656966   	1.14958560194   	1.13059920189   	1.1594841876    	1.11398263      	1.10554342897   	1.05979796388   	8.3135108944    	7.77735910722   
1560  	1.23431866554   	1.17533928964   	1.24842482959   	1.23315069801   	1.23375853418   	1.09910095925   	4.89195665591   	1.69119291581   	1.17326112739   	1.15293317882   	1.20965032386   	1.18409441974   	1.18864177422   	1.08535754      	4.60364856238   	1.97412231228   	1.15675427941   	1.14048488045   	1.18429451345   	1.0985387789    	1.20888585531   	1.03403959603   	5.41671524878   	8.63700567147   	1.12884084846   	1.12561686319   	1.16812141114   	1.10480941492   	1.13327140774   	1.05828760893   	9.72286549696   	8.5206777079    
1688  	1.24314395243   	1.13757448149   	1.25614478041   	1.24814488872   	1.24849351921   	1.05421343948   	5.18989366328   	1.76096070348   	1.1793662708    	1.1567084159    	1.22635794729   	1.14906930523   	1.20227717552   	0.996956790814  	4.94594377139   	2.03310974747   	1.17203038126   	1.13692555996   	1.16839940756   	1.10795071756   	1.22303962641   	1.04195201539   	6.33004170514   	9.04415296252   	1.1421022551    	1.13051722834   	1.16079958935   	1.07731328287   	1.1380241382    	1.01533129544   	16.1327642742   	9.0089291946    
1816  	1.25542394861   	1.14249904707   	1.27472367932   	1.24418089493   	1.26576801853   	1.08769709376   	5.53018545386   	1.82547034421   	1.18908677116   	1.15921013112   	1.25817372474   	1.17049364383   	1.21161706889   	1.06084774517   	6.07680078116   	2.15475228574   	1.16469306792   	1.13841430181   	1.18769526632   	1.1286229183    	1.23162306088   	1.14173778941   	7.32095623421   	9.40768131391   	1.13424801781   	1.13520083702   	1.17367489439   	1.12486331027   	1.14489196476   	1.03856547238   	16.8992325649   	9.32024878874   
1944  	1.26664565967   	1.1815131177    	1.28588100286   	1.23410725414   	1.2793055341    	1.0768231302    	5.87691262749   	1.98987009028   	1.19244990506   	1.17440565305   	1.26371222856   	1.20121407716   	1.22146412659   	1.04871598473   	6.92085300792   	2.20685758254   	1.18485902435   	1.15431854338   	1.18432429426   	1.40689644871   	1.24198230737   	0.973951601329  	8.62113197586   	10.3155853515   	1.14703087792   	1.15299135159   	1.18360056017   	1.14621546159   	1.154718073     	1.09146158195   	11.0829703609   	10.4424165924   
2072  	1.24679825397   	1.17104790073   	1.2847624978    	1.23393027457   	1.26712876503   	1.58692018708   	6.1642111274    	2.0319473553    	1.17501608687   	1.15813436245   	1.25115475258   	1.21340965457   	1.19397220038   	1.09303274057   	8.17073345923   	2.30905362724   	1.16690423431   	1.16796791975   	1.20156405923   	1.12290652613   	1.22272684197   	1.1598741876    	9.84860722373   	10.5786879683   	1.13176721721   	1.13915925072   	1.1902985504    	1.13251991044   	1.13005751897   	0.940346085229  	13.6287921152   	10.0763243542   
2200  	1.24732163915   	1.1771198188    	1.29651432109   	1.23390083884   	1.28362801096   	1.92648216468   	6.71654410907   	2.12628089767   	1.17451837736   	1.18998820699   	1.25786424641   	1.1824966571    	1.21463983226   	1.07591996322   	8.05371693442   	2.45856493639   	1.17199802174   	1.18073786734   	1.19062295449   	1.16224173618   	1.23569347366   	0.906273903692  	10.8046502263   	11.2474063874   	1.14007040974   	1.15740058359   	1.20768948105   	1.14316109672   	1.14749898344   	0.963896428387  	10.478187501    	11.8504084752   
2328  	1.25175509593   	1.13649280764   	1.30913025587   	1.24748850626   	1.29904160149   	2.26971819799   	7.09234663939   	2.21249826221   	1.17974649801   	1.16386305165   	1.27330085774   	1.20379948379   	1.22590480172   	1.02469734821   	10.2998822282   	2.48789244817   	1.16194834343   	1.19210368257   	1.20374632412   	1.12340210145   	1.24683758574   	1.06308942205   	12.1269984494   	11.64111023     	1.13257292846   	1.17133744886   	1.21049395293   	1.12478481147   	1.15536558608   	1.01829088712   	11.0825903749   	11.8103766567   
2456  	1.26820057051   	1.187983703     	1.31991467432   	1.24806311644   	1.30758459961   	1.95817794846   	8.30704981393   	2.2976909322    	1.1877208755    	1.19044474764   	1.26063120461   	1.16426922064   	1.24790269939   	1.03243153825   	11.3730034617   	2.594452299     	1.18011193993   	1.16759738916   	1.20067406394   	1.12444378971   	1.26243914627   	0.839080411353  	12.9324840012   	12.2488978608   	1.15058963482   	1.15161506974   	1.22382753952   	1.15662770832   	1.18782747449   	1.03936425208   	13.2899677984   	12.6143271419   
2584  	1.25884347763   	1.13688508056   	1.32432964449   	1.25321398138   	1.31249067795   	0.97968408772   	8.88251620416   	2.38646985989   	1.17773273127   	1.17217448679   	1.25682694835   	1.18508816107   	1.24268056318   	1.03226506969   	11.8002634649   	2.76125097079   	1.1723385284    	1.21277152361   	1.22145242394   	1.12234082308   	1.25304930695   	0.928695189135  	13.9587988759   	12.9770752757   	1.14293676353   	1.15462394739   	1.24677263121   	1.15757903721   	1.17458442267   	1.08029426243   	13.6128409056   	13.2633001645   
2712  	1.26049583722   	0.974227889727  	1.32869451416   	1.25196511848   	1.32444216851   	1.17906139      	9.78912097157   	2.46945251061   	1.18415495298   	1.20578462743   	1.26416225346   	1.17901109085   	1.25601180988   	1.07849503222   	11.5956603694   	2.82450302083   	1.17337429888   	1.18515764356   	1.20880994836   	1.12734408849   	1.2672414137    	0.916261886853  	15.6207472753   	13.1288609025   	1.15416690541   	1.1549182652    	1.24355841388   	1.17210510397   	1.18686460919   	1.0026295622    	13.8522096909   	13.0397566337   
2840  	1.27450095317   	1.19985378838   	1.34387464714   	1.26621756652   	1.33152820367   	1.05402926032   	10.8561513618   	2.68360844103   	1.19152952688   	1.22138366952   	1.28858340894   	1.20940352496   	1.26200960413   	1.06539343969   	12.1121928424   	3.07995110166   	1.17446405601   	1.2296536712    	1.23271340287   	1.12997033839   	1.27418206389   	1.04664376591   	16.3703065472   	13.7706726605   	1.15427872992   	1.15905033167   	1.26369566554   	1.23847850634   	1.19423254534   	1.02165127687   	17.8411026844   	14.0659263972   
2968  	1.28313688231   	1.21022707896   	1.35547737123   	1.26612578939   	1.33695947518   	0.999528612153  	11.7887558485   	2.6693270284    	1.20028706904   	1.23122839467   	1.30775971159   	1.20759569301   	1.27021079868   	1.04872201714   	13.1150935995   	3.00754117346   	1.18867854899   	1.23914259235   	1.24607726256   	1.13440404438   	1.28609348289   	1.05950009183   	16.504965375    	14.0201593098   	1.17196842217   	1.162364909     	1.27003561984   	1.24263492741   	1.20541122174   	1.07661128107   	15.5341949644   	14.0617565443   
3096  	1.27012036193   	1.22197919027   	1.34685272256   	1.27366498894   	1.3455202771    	1.02595902252   	13.1826807034   	2.74602871169   	1.18394900029   	1.23331139783   	1.30588445383   	1.20312553606   	1.27334254837   	1.06112591476   	13.7800146665   	3.22116104041   	1.17614486108   	1.2063894301    	1.26919111319   	1.13034108817   	1.28912923037   	1.07957289941   	17.7959595904   	14.8151041697   	1.16071997044   	1.16317007026   	1.28607041006   	1.22691297989   	1.19959943966   	1.04452985534   	14.0165294757   	14.8328552048   
3224  	1.26847941872   	1.17353984192   	1.35088516386   	1.27341465536   	1.34792421124   	1.07962362971   	13.6008238388   	2.71793741835   	1.18469098874   	1.24950697299   	1.3296951656    	1.19584557049   	1.28088439171   	1.12400965644   	14.4944678489   	3.2528694779    	1.1792364476    	1.20598083801   	1.2729015444    	1.12789325763   	1.29649752119   	1.04218532693   	17.8935621711   	14.9695778025   	1.16951016563   	1.15874233718   	1.26037849856   	1.25421646597   	1.18697950806   	1.0675554336    	14.563893773    	14.8272277157   
3352  	1.27887906194   	1.1836525045    	1.36320788367   	1.28520299005   	1.35299621915   	1.07144643369   	15.2180821439   	2.85386738952   	1.208030051     	1.26143730493   	1.36214803686   	1.21328164767   	1.28850751135   	1.05137003439   	17.6876556599   	3.19629930894   	1.17656130425   	1.21767300682   	1.30458266984   	1.13379802605   	1.30093940239   	1.17689661557   	18.5662397042   	15.5376088907   	1.16750823557   	1.16760837324   	1.29441547004   	1.27544523077   	1.23327828748   	1.06736210781   	16.6534585678   	nan             
3480  	1.27888241096   	1.24005758453   	1.3611058313    	1.28284979559   	1.35606133052   	1.07340731455   	15.6924335749   	2.87661125132   	1.22447997599   	1.28991048233   	1.38683260995   	1.13411396539   	1.29075901691   	1.0757754386    	16.2479343151   	3.39278939048   	1.18889206095   	1.24245328763   	1.35243544773   	1.16705955789   	1.30022850639   	1.05575625005   	20.0338205888   	15.8613082222   	1.17723851997   	1.16263273441   	1.29322299269   	1.23035802235   	1.22731525253   	0.95833701177   	14.8646132343   	nan             
3608  	1.26658765472   	1.19623898662   	1.36595404513   	1.28892242517   	1.36366755024   	1.12827674437   	17.8768878571   	2.98088038386   	1.21631426547   	1.27883182085   	1.38241419702   	1.22307724946   	1.29370165904   	1.06861808288   	17.4324393855   	3.48325279611   	1.1807385568    	1.18850299815   	1.28212886093   	1.13389281515   	1.30714079448   	1.36703892179   	22.4131851212   	nan             	1.16868633428   	1.16333797001   	1.30522515544   	1.24667751454   	1.21797826814   	1.01100295912   	15.6554986492   	nan             
3736  	1.27858872012   	1.29421575225   	1.37465912939   	1.28555999936   	1.37848269976   	1.05884604459   	17.8878142524   	3.05043326706   	1.22640907925   	1.30347254599   	1.43694395876   	1.2166556757    	1.30368658517   	1.04391324511   	17.9600666052   	3.70447684058   	1.18145511898   	1.28445487289   	1.32193917705   	1.17146967605   	1.33820868522   	1.30270976738   	22.1631663664   	nan             	1.17885142495   	1.13621485766   	1.30416075759   	1.27107232586   	1.22882647997   	1.07619495278   	14.3791757481   	nan             
3864  	1.28563220158   	1.30521824537   	1.3833697343    	1.29248618244   	1.37325714389   	1.25713636535   	19.9658938297   	3.20834129083   	1.21831969154   	1.30984310174   	1.46896196063   	1.2892725154    	1.30594900899   	1.12035413456   	18.5179819397   	3.70356714933   	1.18213827007   	1.32164534687   	1.40442057676   	1.20006489393   	1.3115042941    	1.17156519379   	20.7142555026   	nan             	1.17702631732   	1.13981438859   	1.27945669308   	1.23480974078   	1.22467178692   	1.03029739038   	14.0746707665   	nan             
3992  	1.29135240197   	1.27137417854   	1.39890270678   	1.28420520911   	1.37745615558   	1.08302199912   	20.9066954815   	3.18572059245   	1.25677958564   	1.34921290016   	1.55177481573   	1.47676271058   	1.30777639649   	1.07799677209   	19.1245344013   	3.77507472612   	1.19809299212   	1.34476349611   	1.45641233115   	1.23897741961   	1.3210560001    	1.46970786339   	20.6740729413   	nan             	1.17717004723   	1.23409349129   	1.3150001306    	1.26372072418   	1.23209566607   	1.016921659     	15.2238691789   	nan             
4120  	1.27974581884   	1.34844925565   	1.43147043452   	1.31090028108   	1.36236403091   	1.14245838246   	21.4219461777   	3.23223922018   	1.24530979226   	1.2891045608    	1.49811759376   	1.39060633969   	1.28987610536   	1.02926256986   	20.4533639276   	3.89943375834   	1.19262070521   	1.21925784363   	1.30337241838   	1.17141792666   	1.30704714757   	1.08883421589   	25.1137743263   	nan             	1.1782986255    	1.19227076379   	1.28175129624   	1.21528097394   	1.19771654731   	1.1097503105    	16.5797591012   	nan             
4248  	1.27330696702   	1.34175934277   	1.46590227575   	1.2861549843    	1.37028476059   	1.18277035053   	20.729621478    	3.316937537     	1.26230473843   	1.33482358118   	1.54804362859   	1.39036709482   	1.29828966208   	1.05429462062   	20.6820070169   	3.89146661109   	1.17846058232   	1.29148075426   	1.33674344177   	1.18616903419   	1.34213637459   	0.95788190104   	23.7694483238   	nan             	1.17872462731   	1.21717323653   	1.32043914026   	1.24872339308   	1.21140497235   	1.03330632421   	16.7038744455   	nan             
4376  	1.27602400655   	1.23108930916   	1.50150356108   	1.27747884315   	1.37851945962   	1.18672090278   	21.9066215132   	3.41834839915   	1.27627946715   	1.29733279329   	1.50789474566   	1.44846299832   	1.30246168511   	1.10103678423   	20.8057995569   	4.05224269776   	1.18933963687   	1.25791318611   	1.43877646499   	1.18148114775   	1.32166791491   	1.07180168678   	23.2829641478   	nan             	1.18035859683   	1.19327183445   	1.28713547678   	1.23911810739   	1.20522333693   	1.04038987076   	19.2747582895   	nan             
4504  	1.28765691853   	1.29784895369   	1.46783625581   	1.27550699865   	1.39413039183   	1.12434138254   	23.1290432009   	3.49735556937   	1.36480589205   	1.29908810329   	1.49570276532   	1.45061493796   	1.30796564124   	1.11377340716   	21.2275471635   	nan             	1.20574568806   	1.26870597796   	1.48905663994   	1.38751001664   	1.31387659366   	1.11667533724   	23.8209856825   	nan             	1.17775666991   	1.21063480968   	1.31570105989   	1.2645126062    	1.23393942659   	1.1027745283    	18.0723126843   	nan             
4632  	1.27516981059   	1.31648546639   	1.50581732894   	1.27927529713   	1.39820374394   	1.11925620517   	22.977637575    	3.56407361089   	1.27834794175   	1.29791103693   	1.50116697299   	1.37826239792   	1.31403951952   	1.0698062531    	21.7643307149   	nan             	1.19533262968   	1.20057074053   	1.3324478295    	1.12187063587   	1.33571580629   	1.15232119334   	25.6917712708   	nan             	1.17902744534   	1.21165095632   	1.32319941614   	1.35421827173   	1.21456798223   	1.06014400779   	18.792543677    	nan             
4760  	1.28424962366   	1.30445707783   	1.50072218208   	1.46490980854   	1.4045514863    	1.19993605036   	23.5079354963   	nan             	1.26935002409   	1.30645517496   	1.49920706859   	1.40608969298   	1.31747864015   	1.08817148114   	22.6375582949   	nan             	1.19550449594   	1.24744784331   	1.39486616806   	1.26578524203   	1.3594828191    	1.1155763508    	25.2529152014   	nan             	1.19075522749   	1.16536104655   	1.3207491927    	1.39362133385   	1.22498047326   	1.01968777927   	nan             	nan             
4888  	1.29531308208   	1.25260779227   	1.60623233431   	1.29998141178   	1.40768166747   	1.18311689827   	24.6531494011   	nan             	1.31064641055   	1.30687436064   	1.51618493778   	1.44088208176   	1.32329088229   	1.12028007092   	22.2284026111   	nan             	1.20279723116   	1.23478430095   	1.41724537632   	1.29925052267   	1.35235107397   	1.12110593354   	24.5833965982   	nan             	1.19019026555   	1.16627136008   	1.32668060172   	1.35447520861   	1.22786755284   	1.01430003698   	nan             	nan             
5016  	1.30213361316   	1.31724909824   	1.53425427287   	1.30077292593   	1.40856677701   	1.12229139616   	24.7039429375   	nan             	1.31406436376   	1.30014089301   	1.52902465727   	1.41592860698   	1.32698507941   	1.11809141509   	23.5449918893   	nan             	1.21098877156   	1.23576760237   	1.42289056984   	1.42475713908   	1.35369614333   	0.93339095911   	25.4405551264   	nan             	1.17868937303   	1.16664763373   	1.32472079733   	1.34313558835   	1.24196019336   	1.04498520258   	nan             	nan             
5144  	1.29646729194   	1.28384025606   	1.59162575098   	1.32041265059   	1.41582223554   	1.15051332542   	25.1706329567   	nan             	1.26573576225   	1.30836364307   	1.53059951799   	1.40809331912   	1.32710951977   	1.18816342726   	23.2751134521   	nan             	1.20305213063   	1.23483472772   	1.43021885181   	1.28289988597   	1.33820520085   	1.12211312      	25.8943969137   	nan             	1.21404454502   	1.16608779649   	1.31427205699   	1.35884974779   	1.25759789413   	1.0531551088    	nan             	nan             
5272  	1.297995465     	1.31873201464   	1.67797701342   	1.34555835428   	1.41861930399   	1.13663240752   	26.4045341235   	nan             	1.31613643291   	1.31276998891   	1.52891574702   	1.39777341216   	1.33118867474   	1.09492108305   	24.8232000165   	nan             	1.20689734143   	1.23603068476   	1.43766957056   	1.30793184159   	1.33996325402   	1.10582900719   	26.3867466981   	nan             	1.20029946255   	1.21758917752   	1.31713383669   	1.28993787203   	1.23863637254   	1.02112715246   	nan             	nan             
5400  	1.30403564525   	1.32289015984   	1.58276472849   	1.34479655796   	1.44648505452   	1.13282592736   	27.4310533781   	nan             	1.30363325299   	1.30189659029   	1.53584515775   	1.43037461776   	1.33686490013   	1.10305386748   	23.4255680013   	nan             	1.20734665331   	1.28925393037   	1.43550860491   	1.30356749798   	1.3461151768    	1.22660346472   	nan             	nan             	1.21858004649   	1.16628286989   	1.42784990455   	1.2802634863    	1.2412256839    	1.07632940255   	nan             	nan             
5528  	1.31031624578   	1.3254151563    	1.5953286645    	1.34702969604   	1.43418856872   	1.13186416435   	27.4762901969   	nan             	1.42889504959   	1.32237080577   	1.54798129096   	1.46758127933   	1.33987061619   	1.06233425842   	24.9605466545   	nan             	1.21319951211   	1.24392366361   	1.61143104206   	1.32388599563   	1.34696856843   	1.21932293127   	nan             	nan             	1.20597461093   	1.21717422687   	1.43074296369   	1.30302647154   	1.25073500286   	1.05371100596   	nan             	nan             
5656  	1.30758467907   	1.29761752854   	1.61456332494   	1.3728834017    	1.4535233659    	1.48487025325   	28.3853450604   	nan             	1.32232807316   	1.2958350001    	1.55128535458   	1.62362163467   	1.34170432133   	1.04658366667   	25.2029205206   	nan             	1.21112662655   	1.24096841521   	1.45124273172   	1.45545958679   	1.34439253556   	0.989672965386  	nan             	nan             	1.2002839421    	1.16466463336   	1.3489976593    	1.28593268896   	1.24079760169   	1.09450614953   	nan             	nan             
5784  	1.31811070097   	1.33374436      	1.6155630024    	1.38808915847   	1.43602828279   	1.17244937053   	28.9494711921   	nan             	1.33527464467   	1.30856882565   	1.57525884742   	1.49066064678   	1.34858097932   	1.0493888855    	25.7512410882   	nan             	1.21526828357   	1.29659046069   	1.45839864058   	1.32379520218   	1.3506806632    	1.16043205316   	nan             	nan             	1.20525407558   	1.16834778235   	1.3403321264    	1.34659220808   	1.25079258817   	0.997333057061  	nan             	nan             
5912  	1.32489734441   	1.29218259222   	1.63155328683   	1.41437391597   	1.44454077915   	1.18690965638   	29.9108529296   	nan             	1.33976517338   	1.31254374209   	1.58843101415   	1.67494718229   	1.3498733589    	1.07458882634   	27.1403721742   	nan             	1.21273111871   	1.24384083985   	1.47840553407   	1.32545169755   	1.35323455184   	1.11811645666   	nan             	nan             	1.20461856681   	1.15634828447   	1.3592528995    	1.30642422007   	1.23780833387   	1.01593860102   	nan             	nan             
6040  	1.33423164195   	1.29795483313   	1.64293961012   	1.43000529787   	1.44494111641   	1.16015128718   	31.6491197312   	nan             	1.45695185172   	1.39456990361   	1.68937304653   	1.72696240089   	1.34803362824   	1.05228726959   	26.5130943957   	nan             	1.21112921389   	1.24455549353   	1.46902948674   	1.48332226873   	1.35297317742   	1.20656119855   	nan             	nan             	1.20111878168   	1.23583327889   	1.39290156103   	1.40615931291   	1.25138589362   	1.14955641396   	nan             	nan             
6168  	1.32563874385   	1.31222182058   	1.70875868459   	1.47752154985   	1.46500523924   	1.15938604213   	31.3500383355   	nan             	1.33594620968   	1.33390461046   	1.59768138601   	1.51174596567   	1.34574007738   	1.06018825076   	nan             	nan             	1.22726116852   	1.24123435138   	1.46692525629   	1.33617760931   	1.35641496688   	1.1861998226    	nan             	nan             	1.20866961458   	1.15665496094   	1.32538027681   	1.22964947642   	1.23288018849   	1.02282688464   	nan             	nan             


==> fullsource/figures/data/vslibs/Haswell_MKL_lsf.1.dat <==
n     	slauum          	ssygst          	strtri          	spotrf          	ssytrf          	sgetrf          	strsyl          	stgsyl          	dlauum          	dsygst          	dtrtri          	dpotrf          	dsytrf          	dgetrf          	dtrsyl          	dtgsyl          	clauum          	chegst          	ctrtri          	cpotrf          	chetrf          	cgetrf          	ctrsyl          	ctgsyl          	zlauum          	zhegst          	ztrtri          	zpotrf          	zhetrf          	zgetrf          	ztrsyl          	ztgsyl          
24    	2.13576555024   	1.03064822349   	1.05406976744   	1.32299618321   	0.184407796102  	1.11174016687   	0.871509924255  	0.797295270288  	2.08907053173   	0.993630573248  	1.02360515021   	1.35745422842   	0.170586145648  	1.26385542169   	0.882903256424  	0.782303644911  	1.416571559     	1.06087654361   	1.02127659574   	1.23465703971   	0.236958720835  	1.02224937486   	1.00289713971   	1.20184295371   	1.49076225246   	0.684488248673  	1.00651960784   	1.2208774584    	0.277037390751  	0.994061680501  	0.99553521525   	1.21575195687   
152   	1.18757899031   	1.2756899589    	1.51072625698   	0.901567321791  	0.419416341957  	1.01796111248   	2.30770663254   	0.99721589403   	1.15918333904   	1.31221722159   	1.13277752777   	1.10032795839   	0.554559361081  	1.00450597275   	1.8175109132    	1.0367729803    	1.10061892131   	1.3418625924    	1.25726749101   	1.04416992854   	0.736101745569  	0.966943566976  	1.88149509843   	1.56103347769   	1.06536544383   	1.374580075     	1.19044575636   	1.02952563036   	0.910346271531  	0.980604411227  	1.87244561728   	1.81992590337   
280   	1.10732129723   	1.14701874516   	1.28429982747   	1.18423711108   	0.544555369348  	0.990916046834  	3.17319414278   	1.08570711768   	1.07634501029   	1.17849253311   	1.21746831022   	1.0774436423    	0.723775121983  	1.01044856911   	2.96438940085   	1.26420502247   	1.05525113669   	1.18570564698   	1.17737349965   	0.983292434077  	1.02187350206   	0.987124808031  	3.56216028379   	2.0423024044    	1.04322109737   	1.50179279107   	1.10271533412   	1.05790761384   	1.13988715785   	0.992479861812  	3.29899565264   	2.24082364463   
408   	1.11435532925   	1.16210882973   	1.26254397934   	1.07036886273   	0.679639529761  	0.924967264536  	4.25281616501   	1.2228431936    	1.08055805506   	1.11842779703   	1.20078107759   	1.07489510113   	0.819574733959  	1.01279008599   	3.85686990279   	1.54071818455   	1.04499654186   	1.12128786678   	1.15950753873   	1.01002614412   	1.15942997185   	0.97779399842   	3.60128735619   	2.43183320288   	1.04055813379   	1.62201802891   	1.0936666131    	1.06859265504   	1.24639727424   	0.996660785421  	3.44245716862   	2.69610893489   
536   	1.10544277346   	1.15132372684   	1.23329338168   	1.08511464331   	0.72163750461   	1.32010450192   	5.57294278423   	1.37954257784   	1.07184791095   	1.09892269749   	1.19147886642   	1.09704289216   	0.898913327414  	1.0265454738    	4.99325299961   	1.83339781419   	1.04112899708   	1.10474320027   	1.14127014482   	0.990142209977  	1.19430788547   	0.886102769061  	4.02065330451   	2.88128996879   	1.03901520217   	1.59185301195   	1.06951894066   	1.08085323204   	1.21125030068   	1.00897404086   	3.89292457887   	2.98857499811   
664   	1.13883627954   	0.983287755959  	1.19746669269   	1.07313136235   	0.726757305962  	1.05918659885   	6.31650935634   	1.67504992968   	1.10231734405   	1.08053788777   	1.20002298124   	1.11657320337   	0.936281569521  	1.03544728143   	5.25775742107   	1.8605755947    	1.08648363557   	1.08373635718   	1.14773348825   	1.06145794208   	1.79794050134   	0.709203713245  	4.53362073048   	3.24096820192   	1.0646946355    	1.3986229459    	1.08306609308   	1.09748538604   	1.19823953723   	1.0063588565    	4.10310650809   	3.4958110357    
792   	1.13748956331   	1.08610619057   	1.18808483218   	1.00375738875   	0.643584951254  	1.38668178329   	6.86471179254   	1.80529128163   	1.10242124579   	1.07104593418   	1.19143718921   	1.12504860567   	0.981470880607  	1.02066605545   	5.86458146504   	2.08130510185   	1.06545847933   	1.07338147176   	1.13113307473   	1.06057241273   	1.1789550536    	1.04745875958   	4.82604818222   	3.75747533939   	1.06187042092   	1.30084090912   	1.08548236892   	0.79987295336   	1.42264698043   	1.00865955465   	3.59007015787   	4.00034989719   
920   	1.14923557839   	1.07314191598   	1.15913803796   	1.00406539826   	0.581376557504  	1.28653890724   	7.58528893665   	2.03808200668   	1.12068298423   	1.0783415719    	1.18405540077   	1.06708687161   	1.01731886747   	1.07935006755   	6.24137484682   	2.51494909799   	1.07440175931   	1.07024980335   	1.13029578102   	1.06635518812   	1.34044934795   	1.15401105071   	5.46889411989   	4.16193589854   	1.07146675803   	1.27591688388   	1.08414343576   	1.08910706294   	1.18885909938   	1.0191513762    	4.70038326911   	5.1163702577    
1048  	1.17345726969   	1.11632861389   	1.19722467416   	1.00901149256   	0.864675785872  	1.02094446203   	9.07474335912   	2.14672862643   	1.12684298969   	1.10176837886   	1.21819480126   	0.926417711139  	1.08872177185   	1.00618687715   	6.64013961837   	2.71265227058   	1.07641794694   	1.11245031568   	1.19565346917   	0.997161800014  	1.23793972279   	0.988169998474  	6.0963048163    	4.48782310612   	1.06629740574   	1.53146233811   	1.14883836523   	0.879053777985  	1.3287203248    	1.04429704732   	4.236654523     	4.67880783647   
1176  	1.24547430172   	1.10427181411   	1.1913281445    	0.984007656344  	0.970292440481  	1.00452209158   	9.22769851659   	2.46791462545   	1.12526302794   	1.09565696851   	1.19646596252   	1.08716430686   	1.01903428771   	1.06186952671   	7.43376418719   	3.13760798857   	1.09739198598   	1.10525620502   	1.18050306511   	1.00031173225   	1.23987460226   	1.0093784995    	5.98031139485   	5.15598566761   	1.07049771505   	1.42555324528   	1.12945711441   	1.10140989699   	1.30184670301   	1.00829047602   	6.00461673406   	5.68503238744   
1304  	1.19339665415   	1.0965229412    	1.17545911889   	1.08066597707   	0.976224848695  	1.00474653459   	9.8759023494    	2.66782580186   	1.15040099988   	1.08332609878   	1.18488952425   	1.05070541907   	1.05600142055   	1.12494463133   	8.8683863074    	4.45313319567   	1.08920261262   	1.09635857666   	1.15773868616   	0.995863263385  	1.08258224382   	0.985911396791  	6.59698738498   	5.98408204732   	1.0768272364    	1.35441185604   	1.1216366457    	1.06411462994   	1.42754130334   	0.993899108149  	7.43611856964   	5.91384882838   
1432  	1.20836971944   	1.08828050512   	1.16089782302   	1.09739625474   	0.995933145475  	1.02213050597   	10.3024843721   	2.88149618285   	1.25772321395   	1.09583156728   	1.16974319423   	1.00332629618   	0.963066146099  	1.0524096819    	8.07978987225   	5.81738704475   	1.09184709148   	1.0874093228    	1.14592501314   	0.990575016454  	1.24714093925   	1.07522567613   	6.96878671739   	6.85238200841   	1.08446743195   	1.30118257825   	1.10812942069   	0.977620756946  	1.29040711843   	1.02351537761   	7.02931582743   	7.0232223662    
1560  	1.19913812457   	1.25983051581   	1.15710691185   	0.965798974177  	1.02271280878   	1.0586659195    	12.223687441    	3.42722656453   	1.14059935504   	1.06460563924   	1.16650593275   	1.06349499958   	1.06512128221   	1.21261958483   	9.73115664226   	7.20494876569   	1.0880783679    	1.07739360537   	1.13409435185   	1.1925918467    	1.24027782728   	0.993147685154  	7.97296647568   	7.44418234067   	1.07320850628   	1.26326732924   	1.0969546871    	0.976392763292  	1.22215668273   	1.00185855485   	6.81670431379   	6.91933641411   
1688  	1.21359784215   	1.07076619306   	1.13146499742   	0.931173991679  	1.02530743345   	0.98329093357   	11.6915963354   	3.59370701873   	1.14974630154   	1.06520905003   	1.14687034535   	1.02043864753   	1.16131804372   	1.09453532334   	9.34227308196   	7.01034745736   	1.09405214384   	1.06842126989   	1.1205000106    	1.34777218136   	1.23568893602   	0.804724964288  	8.29506693556   	9.33225352427   	1.07779874951   	1.2428874734    	1.08621436863   	0.987325579381  	1.20917362164   	0.988057010822  	8.69721208622   	8.32574165385   
1816  	1.41283442404   	1.06930942595   	1.12578746478   	1.0479395589    	1.024324717     	1.01917243128   	12.4383195657   	3.96237277035   	1.1597232186    	1.05653888822   	1.14614077914   	1.04518339373   	1.15290720207   	1.21954808872   	12.1830766825   	7.1548971747    	1.30572408859   	1.06397282371   	1.11497810448   	1.15470469288   	1.21730839371   	1.10096415895   	9.55526694099   	8.82308788733   	1.07952384267   	1.21885661155   	1.08608364315   	0.991484971097  	1.20393901386   	0.9907009029    	15.2188716534   	8.35890623452   
1944  	1.22410859395   	1.06082082502   	1.11895217519   	0.965738797069  	1.02050829579   	1.00709123391   	13.7262685909   	4.5426243818    	1.15679166464   	1.07934941877   	1.13624089295   	1.00886391128   	1.27040071809   	1.15089555352   	13.3615194054   	8.51140750093   	1.10014493495   	1.071657524     	1.10824716447   	1.10234415848   	1.20233935072   	1.07535167594   	11.5188998621   	8.97913953685   	1.07412195023   	1.20394649604   	1.08706150754   	1.01579713418   	1.19961381882   	1.01522321815   	19.0180991277   	10.5601209259   
2072  	1.21677018144   	1.05889368145   	1.20112006559   	1.10308143846   	1.03372258531   	1.15266961327   	16.9927761034   	5.05157934597   	1.15036574291   	1.07802210059   	1.17997278371   	1.03451265788   	1.14346428685   	1.15572413422   	17.4294562703   	9.191154157     	1.09972685124   	1.06725007695   	1.14852036777   	1.12780374347   	1.18623466095   	1.11625205064   	14.4702341792   	9.38485543691   	1.06951302195   	1.18172941784   	1.12236771012   	1.00132217444   	1.18720044017   	1.04769995019   	14.6469231854   	10.1431099427   
2200  	1.22773195234   	1.06236713218   	1.18902522661   	1.03512853899   	1.02235889284   	1.98639937256   	15.8926860508   	5.44112583735   	1.15738076395   	1.08248305332   	1.16667134861   	1.01669150454   	1.14673769767   	1.09954232606   	18.9761143105   	10.2742638773   	1.10343010043   	1.07472734668   	1.13558039039   	1.15336645138   	1.20309863931   	0.817275763868  	18.1440507947   	9.67476605213   	1.07417995661   	1.17288141055   	1.11106427713   	1.0101515476    	1.19167710733   	0.988593949759  	14.3013052043   	10.4575173193   
2328  	1.23960831833   	1.05569737168   	1.18795356906   	0.989566709308  	1.04095864185   	2.25136408554   	17.2174936508   	5.88090570408   	1.16157318873   	1.07713201509   	1.16902184398   	1.00446060401   	1.14571508785   	1.1083795757    	20.7100307911   	8.13544231465   	1.10420278591   	1.06880035444   	1.13037907401   	1.1412976875    	1.20072969079   	0.916582664691  	16.4539004277   	10.1608391144   	1.07975920584   	1.15552393922   	1.10464483134   	0.988643461089  	1.20743083385   	0.915374866971  	13.7415385804   	9.25447966773   
2456  	1.23589245922   	1.05368755412   	1.20123198215   	1.01488582132   	1.05724332076   	1.81230081637   	18.8628841625   	7.06249028377   	1.15982184343   	1.07662644741   	1.17240037199   	1.00343892154   	1.15584543198   	1.06358944315   	22.6271557943   	8.59366831994   	1.10369158369   	1.08023136639   	1.12497079141   	1.11862626396   	1.20425233659   	0.950658173296  	17.8088066354   	10.8275324859   	1.09032127206   	1.15127212798   	1.09067532015   	1.00212639424   	1.21743662285   	0.99723156827   	9.98050533649   	10.2785482715   
2584  	1.24115047564   	1.05113699027   	1.15321332043   	1.07165507739   	1.04459621778   	1.1496217029    	24.5963583584   	7.32946339292   	1.16176989193   	1.06200964994   	1.13990119851   	1.00534035196   	1.14344582461   	1.01583839527   	20.8157336906   	9.50358274284   	1.10617659259   	1.0801407411    	1.1102509864    	0.847489933117  	1.18091458017   	0.834353054826  	20.4361442277   	10.3445567635   	1.09705408666   	1.13977298272   	1.0685018795    	1.02312283112   	1.19010381456   	0.975760936253  	13.6348096319   	9.99951817848   
2712  	1.24476152778   	1.05606484044   	1.15263065973   	1.04481046304   	1.06218938656   	1.13804232706   	22.5692481153   	8.26639201482   	1.16373193269   	1.09874941127   	1.13935456237   	1.00498704753   	1.14955809094   	1.02395003109   	22.1327610994   	9.48821556223   	1.10625732705   	1.08207199133   	1.11154338014   	0.974250596689  	1.18705031847   	0.931601756025  	21.0231627147   	10.63317257     	1.09623713016   	1.1293418835    	1.06916893855   	0.997645350747  	1.19078298999   	0.948090218616  	13.987453097    	10.706955657    
2840  	1.24951650309   	1.06069815923   	1.14194329572   	1.13268633507   	1.05598072842   	1.01440789131   	24.4467069417   	6.79867235027   	1.16871589118   	1.10232390958   	1.13075680165   	1.01941753991   	1.16132956662   	1.0626772579    	23.6629697929   	9.07196617407   	1.11133034961   	1.06710570733   	1.10182228707   	1.00817447041   	1.19142559977   	1.0035261642    	25.1354328871   	11.6293493706   	1.10950388524   	1.12603876452   	1.06957330379   	1.01323509962   	1.21959546452   	1.074354851     	12.9697229779   	10.5863528816   
2968  	1.25639901616   	1.06723076356   	1.1344812846    	1.03748185326   	1.05335766519   	0.861272305244  	26.2137614926   	7.42797295783   	1.16909586348   	1.1133552731    	1.12131523224   	1.01744520132   	1.17268500835   	1.04441248853   	26.0531524492   	10.1749881047   	1.11300807045   	1.08303638873   	1.09818380934   	1.01543144743   	1.18568032497   	0.915651712622  	26.7622613892   	11.2123440743   	1.1178403412    	1.11503480203   	1.06618270379   	1.02563466181   	1.1773914121    	1.08065043795   	12.899703386    	11.4487542396   
3096  	1.25443615853   	1.09497855872   	1.12838116555   	1.00758155847   	1.07260598404   	1.10740044044   	31.3586937951   	7.79432237091   	1.16033289227   	1.12656858675   	1.11099237528   	0.984189949006  	1.16667419461   	1.02835941137   	28.6037581968   	10.3622009789   	1.11125602292   	1.09848023022   	1.09164510307   	0.955978033381  	1.18219031617   	1.06791162148   	25.2679179468   	11.356434251    	1.1029739154    	1.20045321813   	1.0574765671    	1.02741014024   	1.20412008137   	1.01305262871   	13.6906576015   	11.479328178    
3224  	1.25811751573   	1.08547756607   	1.19535103119   	1.05285729336   	1.0655371572    	0.939608439239  	29.6481980257   	7.749870917     	1.17415687172   	1.1229915813    	1.10986999425   	1.00263457948   	1.17520018005   	1.14142733792   	26.486181563    	11.4230524638   	1.11345985336   	1.07913090308   	1.09086545997   	1.00675739894   	1.1863728397    	1.1644207724    	23.8738419921   	12.2690673522   	1.12830523512   	1.19311026968   	1.04994039364   	1.01199204143   	1.17332593315   	0.977081125681  	15.0896312389   	12.0942271544   
3352  	1.26450207611   	1.08894979978   	1.11404942428   	1.02905468235   	1.06633255676   	0.900333059129  	31.366433512    	8.25038568627   	1.17683308912   	1.11435888187   	1.1174293356    	1.02356672481   	1.18225941667   	1.0447018726    	27.8602072645   	11.085085657    	1.11637681261   	1.09361779986   	1.08543432759   	0.996698012316  	1.18799933278   	1.11838216363   	25.1597864028   	11.8626864875   	1.16314667169   	1.18609076582   	1.04872270377   	0.977521122364  	1.18604962864   	1.00834203846   	16.0955776711   	11.5997636407   
3480  	1.26580281551   	1.08844989967   	1.11364641121   	1.10135335744   	1.07553805668   	0.961030706562  	33.1317922044   	8.5027542054    	1.18397210672   	1.11675619405   	1.11985174142   	1.0273659109    	1.17384983902   	1.09193146009   	31.673917999    	11.6062288836   	1.12133683157   	1.08170435365   	1.08290153151   	1.01772735621   	1.19252562928   	0.96468679295   	25.5974539314   	12.0216664835   	1.13874205981   	1.16968996822   	1.04725953979   	0.990804647842  	1.18535226901   	0.937111548509  	14.9671381681   	12.3414394491   
3608  	1.26970128454   	1.08235887414   	1.15460113841   	1.03897585796   	1.07123807414   	1.05570774305   	39.1470470557   	9.41048112687   	1.19193801799   	1.10638252329   	1.129623281     	1.00547306236   	1.19444164466   	1.04229005283   	31.9755409102   	11.4851623655   	1.12103636825   	1.08755330179   	1.10898729752   	1.03419761229   	1.1870335487    	1.15675441892   	27.2392468371   	12.2884334272   	1.14372791136   	1.16620306363   	1.06554677374   	1.02605150562   	1.18126436311   	0.988717835051  	17.7747045607   	12.8991031643   
3736  	1.27512029519   	1.08014377368   	1.14683392698   	1.0331454443    	1.0635512835    	1.01593151608   	38.8003502291   	8.73466180659   	1.20414896853   	1.10653302638   	1.12334972501   	0.994990567505  	1.25576226226   	1.03345109042   	31.3887795724   	12.6262439838   	1.12754577063   	1.07570459099   	1.09820530936   	1.00315592005   	1.19095509008   	1.05348162704   	26.5627686676   	13.2884476019   	1.17793035536   	1.15827689231   	1.06161187749   	1.03422337329   	1.16982300142   	0.974238270091  	19.4066747611   	12.35905852     
3864  	1.2690687032    	1.07944889391   	1.14668292569   	1.02576672388   	1.06411335653   	1.09895407892   	39.8060107342   	10.7464981973   	1.21824811342   	1.09814301873   	1.12133636293   	1.02831388583   	1.26613350921   	1.05027446302   	34.0021797701   	12.1194926725   	1.13388191026   	1.07587914168   	1.09780165084   	1.01469275185   	1.1705822605    	1.09051874058   	28.8544580884   	13.1575192936   	1.13428980751   	1.14860451018   	1.06597320538   	1.01378009587   	1.16230726395   	0.950209218991  	15.9222286566   	12.7510939136   
3992  	1.27284507748   	1.11001553975   	1.14139616103   	1.05305059036   	1.06680199995   	1.2429023255    	42.8393917744   	9.12128904588   	1.22334660138   	1.09813689919   	1.11112923592   	1.04818219471   	1.20051497968   	1.03808672339   	35.8841964327   	13.1776263776   	1.14500784736   	1.08299324807   	1.09371433947   	1.01464895092   	1.19024678549   	1.38882918823   	29.1215900141   	13.3043337515   	1.18798447563   	1.12867981968   	1.06308276452   	1.00355484938   	1.15661403593   	1.00567245897   	17.135639441    	14.4761213647   
4120  	1.26976426347   	1.0874630207    	1.13208693094   	1.0952775464    	1.07079345583   	1.03567179757   	46.0954375924   	9.63271300273   	1.22423084756   	1.07870079415   	1.08949278923   	1.03486083387   	1.19866211991   	1.01725143225   	38.0354215006   	13.5534383334   	1.14567653648   	1.06138432396   	1.0869023398    	1.02066898017   	1.15296972725   	1.07235816909   	31.9587206416   	13.631126012    	1.17604328627   	1.14009316652   	1.05457329663   	0.99796429052   	1.15252148327   	0.979242934719  	19.7969597649   	12.8049317074   
4248  	1.27331899459   	1.08026389305   	1.12714044972   	1.00639741847   	1.06961674237   	0.994176829923  	44.5487733187   	10.5443469526   	1.23872440286   	1.08374100629   	1.09025270271   	0.867421900655  	1.20150400061   	1.03138515315   	36.4845382621   	13.7409969874   	1.15617533837   	1.04921510765   	1.07706538122   	1.0222103532    	1.19008789847   	1.09879205323   	30.3367926983   	13.0806054066   	1.17877175925   	1.13064490513   	1.04899060532   	1.00004655777   	1.15754767883   	1.07348222492   	17.0351774471   	13.2247454914   
4376  	1.27787727441   	1.0893287916    	1.12405518121   	1.00525561182   	1.07101415922   	1.04075326662   	46.1904420354   	10.1123882064   	1.25676310136   	1.08235453479   	1.09709276253   	1.00450478612   	1.28453396665   	1.01496095731   	36.500915746    	13.7589913756   	1.16283983897   	1.06115080869   	1.06369571499   	0.987191165231  	1.16218748516   	0.940124243361  	30.5546219485   	13.6391468918   	1.1509115472    	1.13049537009   	1.04993073442   	0.998195015305  	1.24344868452   	1.01182436907   	18.2403994867   	13.1019041512   
4504  	1.13103888057   	1.09044246169   	1.11928375046   	1.00861624147   	1.08720093742   	1.03175385355   	46.3280522275   	10.1934843468   	1.11586545101   	1.08043203551   	1.0954241203    	1.02255005261   	1.21533042384   	0.998663223662  	37.2753178326   	12.9954987548   	1.08028907921   	1.06124320595   	1.07866886942   	0.984548702231  	1.18753848258   	1.08492040652   	32.0751516199   	13.3305872435   	1.06168718008   	1.125935406     	1.04687496947   	1.00023084682   	1.23510233658   	0.974756594546  	20.3906804712   	13.3017701897   
4632  	1.13046525608   	1.07652418778   	1.1157458905    	0.988369036744  	1.0834847415    	0.982637107624  	50.1637113845   	10.4588046645   	1.11290838817   	1.07589401715   	1.0825068617    	1.04412094148   	1.20807839001   	1.02549520536   	38.4374618551   	13.3774078367   	1.07972343535   	1.05721937209   	1.06624971203   	0.96838094953   	1.17755732152   	1.00400242307   	32.5765787665   	13.3910184566   	1.06242006898   	1.11670772209   	1.03999630962   	1.01171755194   	1.23178188174   	0.975255200683  	21.2982204538   	13.0709313659   
4760  	1.13422769626   	1.07676396183   	1.11171019411   	1.02066149421   	1.08363029306   	1.01223324438   	52.6556639124   	10.6752897687   	1.11838458163   	1.07721893114   	1.08710618667   	1.04225294941   	1.21506586596   	1.05586636357   	39.3712562351   	13.1000060459   	1.08293231048   	1.05855256325   	1.06373642594   	0.959982643727  	1.18301390323   	1.06784860112   	32.1604790675   	13.7433767463   	1.07077534479   	1.13863872062   	1.04014738951   	1.00755818626   	1.14636102643   	1.05482674343   	19.8693236038   	13.3107413128   
4888  	1.13759513085   	1.0750239063    	1.10465721361   	1.16434538155   	1.08416902082   	1.01690764821   	51.327960477    	11.00127846     	1.1255573989    	1.07585687508   	1.08464810042   	1.05317450302   	1.21001858345   	1.0383052243    	40.0280320138   	13.7794930833   	1.0861235397    	1.05653743      	1.06278153929   	0.966429641099  	1.17602826804   	0.942587334038  	35.9566494203   	13.9081503093   	1.07274508401   	1.11615250971   	1.0384867734    	1.02600756739   	1.22466367622   	1.01602808879   	19.3579019298   	nan             
5016  	1.13906919762   	1.07232652519   	1.10270130013   	1.02640662523   	1.08584829723   	0.997614364261  	50.5148108689   	10.6002807478   	1.12168194338   	1.0717395016    	1.07886467213   	1.02207676881   	1.20948014497   	1.04151278486   	39.8507727354   	14.4000929632   	1.08410250016   	1.05349272471   	1.04530202215   	0.937702430014  	1.17450541442   	1.00086446304   	31.0551040921   	15.5408597539   	1.06712722948   	1.10112035648   	1.03682951763   	1.05308351041   	1.1487999221    	1.00412660547   	22.1987212461   	nan             
5144  	1.13823864991   	1.0742949729    	1.1002192314    	1.02668431281   	1.13970776123   	1.04948055222   	53.2958060024   	10.6905178028   	1.11973591882   	1.06827392659   	1.06754676074   	1.01526128442   	1.19893103955   	1.15817877444   	40.8751029627   	16.1747715492   	1.08684751768   	1.05356250625   	1.0545239433    	1.01456403488   	1.17122314505   	1.00318227445   	33.240472567    	14.6061023801   	1.06876255215   	1.09909470031   	1.03032034593   	1.00458969483   	1.14511165268   	1.00403460397   	nan             	nan             
5272  	1.14656457102   	1.0729247642    	1.09695063439   	1.01391523086   	1.09386573822   	0.963909697581  	52.8175060848   	11.1076751093   	1.12956024974   	1.07248003617   	1.07004380064   	1.0090835484    	1.31429498773   	0.970343261712  	41.3297098298   	14.1451947395   	1.0902096334    	1.05400172903   	1.04986710605   	1.01640565698   	1.17881441521   	1.03919505769   	32.6712122418   	15.1116233306   	1.07119225825   	1.09726367498   	1.03009461998   	1.03293694615   	1.15389480712   	1.05264340359   	nan             	nan             
5400  	1.14679893811   	1.06680422988   	1.09472164112   	1.03097441357   	1.10430111929   	1.02957878582   	53.3987841376   	11.1924263789   	1.12828539343   	1.0454480072    	1.0728106053    	1.0260006629    	1.28990374248   	0.982810228792  	40.5749186849   	14.5997655626   	1.08786562324   	1.05052679902   	1.05515058205   	1.04689685354   	1.1755204735    	0.991747679388  	32.7744258449   	14.1208696654   	1.06935137378   	1.0684115408    	1.02607021558   	1.00330655885   	1.16946020067   	0.97083836984   	nan             	nan             
5528  	1.15188766509   	1.07010101736   	1.09295409476   	1.03620416125   	1.11319210627   	1.01078235712   	53.8929301798   	11.4120549106   	1.13546694782   	1.04864696682   	1.07563328074   	1.04116244845   	1.21225543235   	0.989625282229  	40.8791087193   	14.9388717167   	1.09318542768   	1.05268213476   	1.05524120991   	1.01512172381   	1.16172225906   	1.09182685217   	32.345039623    	nan             	1.09136473372   	1.09318830029   	1.02659237009   	1.04483373796   	1.17445799309   	1.00488927566   	nan             	nan             
5656  	1.15707276745   	1.08386523443   	1.08978853546   	0.997324294784  	1.10790464892   	1.04020422638   	57.3512365645   	11.5447269237   	1.13521840057   	1.08397983764   	1.0406265816    	1.04817277407   	1.21897086509   	0.946569110709  	41.9540581712   	14.6419048385   	1.08845584402   	1.05225322406   	1.05180232224   	1.01709882747   	1.18428622575   	0.946585455638  	33.5819492959   	nan             	1.08832828766   	1.08838761145   	1.02108397812   	1.03815666758   	1.17122907897   	1.00294022719   	nan             	nan             
5784  	1.15919875656   	1.08140877452   	1.08873981631   	1.05215995883   	1.11321317031   	0.983830870976  	55.6675677892   	11.9315881263   	1.13545478422   	1.06936859429   	1.07061704647   	1.0116685571    	1.21564496142   	1.00513359201   	42.1865415666   	14.8513761824   	1.08760018524   	1.05588650942   	1.05194493553   	1.01025118147   	1.18216621384   	1.08748752119   	33.4901625666   	nan             	1.08606317814   	1.08313129723   	1.02377935058   	1.01834341396   	1.21504849908   	0.924241509638  	nan             	nan             
5912  	1.16046338998   	1.07422231185   	1.09254866648   	1.0563725354    	1.11964672576   	0.993077270173  	55.8009157957   	12.2308640408   	1.12202080563   	1.08142827231   	1.07299567285   	1.03441761052   	1.30320989531   	1.00179073845   	44.4973242097   	14.115863466    	1.08875496946   	1.05174708019   	1.05233525392   	1.03382062857   	1.14916347543   	1.08973917898   	nan             	nan             	1.0815583367    	1.08448696184   	1.030317368     	1.01663479713   	1.15674060955   	1.03172879276   	nan             	nan             
6040  	1.16707355139   	1.08824716488   	1.08488090204   	1.05320169051   	1.12500845026   	0.980950379158  	58.4106502281   	12.15815129     	1.1402504668    	1.08283589097   	1.06405487163   	1.03206872716   	1.25271918378   	0.998718870085  	42.4690481033   	nan             	1.08100351737   	1.06805358024   	1.04983355567   	1.01547716586   	1.18281533034   	1.01443908266   	nan             	nan             	1.07344082824   	1.08191002393   	1.0229701703    	1.03726560338   	1.19680934984   	1.10581159763   	nan             	nan             
6168  	1.16425725459   	1.04610054887   	1.08054068379   	1.05398216557   	1.13108504187   	1.0611331873    	59.3562933616   	12.2830712253   	1.13040564304   	1.06610419192   	1.05260725438   	1.01819550166   	1.20230524776   	1.01268630279   	nan             	nan             	1.08844854534   	1.05756941669   	1.04721586236   	1.00937579938   	1.1337460668    	0.999951731873  	nan             	nan             	1.06431995512   	1.07304790164   	1.02112559602   	0.993259356566  	1.13582470881   	0.96821449962   	nan             	nan             


==> fullsource/figures/data/vslibs/Haswell_MKL_lsf.12.dat <==
n     	slauum          	ssygst          	strtri          	spotrf          	ssytrf          	sgetrf          	strsyl          	stgsyl          	dlauum          	dsygst          	dtrtri          	dpotrf          	dsytrf          	dgetrf          	dtrsyl          	dtgsyl          	clauum          	chegst          	ctrtri          	cpotrf          	chetrf          	cgetrf          	ctrsyl          	ctgsyl          	zlauum          	zhegst          	ztrtri          	zpotrf          	zhetrf          	zgetrf          	ztrsyl          	ztgsyl          
24    	2.13732394366   	1.01326310445   	1.06698280972   	1.34717840869   	0.190775472861  	1.09219740604   	0.886068569536  	0.77733019294   	2.10052910053   	1.05079324463   	1.01500037501   	1.34            	0.17695379996   	1.21926345609   	0.868855858101  	0.794873296896  	1.59710034338   	1.02376161322   	1.0112151629    	1.20874471086   	0.251941216521  	1.66490013316   	0.458009571704  	1.20283985886   	1.47735357758   	1.00205675752   	1.02538419993   	1.24749642346   	0.269743410717  	1.39926499033   	1.01523551406   	1.18273718768   
152   	1.16811819017   	1.0809809631    	0.778574872019  	1.03234984094   	0.42739959008   	65.0538899287   	2.47447735627   	0.996357133225  	1.17612507026   	0.983911156371  	1.07732110997   	0.913986271232  	0.517450441453  	4.85506452283   	1.81707119336   	0.977400737753  	1.02198680583   	0.835204781512  	0.909419737857  	0.400162447139  	0.750915835319  	43.0169963227   	0.979876043016  	1.75787678815   	1.0705694187    	1.22474274708   	1.08545832704   	0.657051140985  	0.957610414913  	20.0876544338   	2.01395663729   	1.72848991568   
280   	1.12137053195   	1.0402314146    	0.880355699272  	0.700095037892  	0.648504603926  	5.36880935659   	3.28202981487   	1.1387936287    	1.20683175195   	0.955983228166  	1.03332119007   	0.599109904255  	0.670199847518  	14.9078168341   	3.07233129394   	1.35201152215   	1.09336311346   	0.935153410626  	0.871350190795  	0.484704965633  	1.08387852741   	8.2555184059    	3.78302603708   	2.11581910445   	1.11982266052   	1.70749555032   	1.08548430608   	0.595047735019  	1.12995948089   	4.28559218313   	3.53397949589   	2.03777387855   
408   	1.20044390776   	0.989587044091  	0.974094261931  	0.68729363167   	0.521840396916  	6.77894733635   	4.23457876873   	1.16130901996   	1.19937285588   	0.902670794257  	1.22735650143   	0.675860560716  	0.650741487304  	0.867691236979  	4.0723347193    	1.50649764405   	1.08633622242   	0.994082635785  	1.145669559     	0.607329847539  	1.26375754287   	5.78618813124   	3.81970275138   	2.54208910726   	1.09382680521   	2.23248246584   	1.29569071639   	0.72032240617   	1.18915417711   	7.26906744402   	3.89152018262   	2.53443808541   
536   	1.1467228907    	0.88741456631   	0.86793518393   	0.582472715426  	0.502708463479  	3.89346968752   	5.04447934722   	1.35646201708   	1.21218590295   	0.86912604708   	1.19712312552   	0.574676810259  	0.735410194624  	1.33326751605   	4.76495707017   	1.70523289256   	1.01297423692   	0.921552097762  	0.996279728841  	0.507460033499  	1.04700255387   	1.75647128729   	4.87933289921   	3.14408687441   	1.0595109021    	1.52884512704   	1.25251892348   	0.7097545076    	1.19667031319   	1.15704829428   	4.96324165459   	2.98462587367   
664   	1.20679832499   	0.910462653987  	1.07515255698   	0.573182898133  	0.51274755088   	2.38768333607   	5.70571070906   	1.5685973433    	1.22447691727   	0.922995188029  	1.40994064538   	0.541740190139  	0.736484780904  	0.98840865471   	5.24312604924   	1.87320244503   	1.06432573915   	0.885560621257  	1.11287179734   	0.423200996059  	1.28024485728   	3.71192421057   	3.73409871509   	3.34571220323   	1.11162261572   	1.67937705461   	1.45312178159   	0.700004774965  	1.20160197415   	1.17046075961   	5.51742876728   	3.55737818014   
792   	1.28931557035   	1.09250223343   	1.4511675758    	0.652411260687  	0.567696921029  	2.10472184166   	6.34553427286   	1.75962482321   	1.21213745313   	1.05772647947   	1.92640231179   	0.69029663842   	0.676319166767  	5.15048844306   	6.08462583184   	2.30446001457   	1.04428960688   	1.04687292595   	1.46112713831   	0.696605129233  	1.71180832727   	2.45921268076   	4.28139922618   	3.7307176901    	1.06398567077   	2.04481639376   	1.57246113299   	0.606703413163  	1.23676493633   	0.87176720748   	5.47562337552   	4.13205975663   
920   	1.23948827273   	1.01237690541   	1.34669986421   	0.498562690682  	0.793709951081  	1.49330403965   	7.30847434494   	1.93216343074   	1.20383520509   	0.99832525329   	1.84832968112   	0.66966675592   	0.746937995277  	4.72759248383   	6.79763436222   	3.06547177215   	1.03495514642   	0.919343951042  	1.2614104888    	0.660698975305  	1.38904838702   	2.06220000703   	4.61103487467   	4.255031052     	1.04917572488   	1.70707236345   	1.24921252399   	0.817800017227  	1.2054233852    	0.963068424249  	7.11773224962   	5.71377622461   
1048  	1.179672163     	1.42973312503   	1.34703473982   	0.604455687184  	0.631996663888  	1.25537530743   	9.0711184186    	2.13680925483   	1.23793411157   	1.11894897914   	1.75009726498   	0.54989087988   	0.743960368729  	1.15364516375   	7.84259581102   	3.75652194671   	1.07518940243   	1.82183787647   	1.55133137361   	0.676736154151  	1.14301018407   	2.75304418073   	5.48820989056   	4.82928333256   	1.05595397566   	2.03155559187   	1.36653074666   	0.619591050634  	1.22113050081   	0.932017465181  	5.40829687911   	5.24355038212   
1176  	1.09129239375   	1.38531162633   	1.54960556333   	0.665102800706  	0.63460358217   	1.29838342456   	9.39376295569   	2.3454502043    	1.14524909515   	1.18325106319   	1.89194187696   	0.69091918349   	0.73212668088   	0.778262640386  	8.02038155701   	4.40230501829   	1.06703366981   	1.53953073656   	1.82394217513   	0.624910618092  	1.54031205693   	1.89273532018   	5.28482091735   	5.75887059944   	1.02247299979   	2.13876438957   	1.54201551121   	0.677941814411  	1.26887952973   	0.871287264727  	9.05404758949   	7.77565295942   
1304  	1.13347968931   	1.70733924448   	1.24072074595   	0.58611982864   	0.617573103146  	1.20024706808   	9.97380937976   	2.51695601458   	1.05329706247   	1.06637018587   	1.68551564507   	0.649242001266  	0.768345605153  	0.711841340982  	10.3041990694   	5.2835770015    	1.05199573893   	1.45488687648   	1.4847186099    	0.527023484771  	1.13342371026   	1.04289380756   	5.9194986785    	7.50938887945   	1.08001230447   	1.76278835747   	1.40929923648   	0.733392230541  	1.41538868236   	1.22141019128   	6.80705790074   	10.294195067    
1432  	1.20519439236   	1.82169827645   	1.42451983141   	0.495157056038  	0.448758716571  	1.32587390342   	10.6283590378   	2.81937409033   	1.15927698073   	1.21084359513   	1.79301143111   	0.610113970618  	0.884643914692  	2.22589329469   	9.54465642472   	6.17905759278   	1.07037830604   	1.4448576547    	1.44815302872   	0.516024165983  	1.13687761716   	1.26905234293   	6.28382628448   	8.95151168574   	1.0999850717    	1.77014421298   	1.49821693802   	0.713209453419  	1.2223258638    	0.782054149855  	7.31944843074   	6.99596739214   
1560  	1.19595687425   	1.47844292715   	1.50925819208   	0.614291923633  	0.617322474916  	0.720579287148  	12.9247861502   	3.19693294489   	1.10405086994   	1.56941907642   	2.09357329849   	0.698013399972  	0.919047212584  	1.43459996023   	11.9703380076   	7.09844403346   	1.07331182709   	1.518930206     	1.85110031458   	0.665801933213  	1.12174285833   	3.22693495499   	7.6157016223    	9.00970031278   	1.08899004059   	2.69727497269   	1.73486504059   	0.732098178964  	1.21785885186   	1.09570108351   	21.193138018    	10.5797895293   
1688  	1.13417297667   	1.3909975363    	1.36991312833   	0.573466773727  	0.599773351275  	1.43346044341   	12.3655586128   	3.5475472368    	1.15375105618   	1.47330019446   	1.6393041477    	0.63881547892   	0.829838800057  	1.44938353141   	12.4285396795   	7.83657329144   	1.06691384854   	1.42456678298   	1.35729164702   	0.967039578582  	1.12916283256   	1.76362178097   	8.62869894116   	11.0141708991   	1.06198197532   	2.15100962065   	1.40269034539   	0.749745659774  	0.94448066039   	1.00754359193   	29.5861936381   	9.85184222943   
1816  	1.18093430147   	1.37980282587   	1.42867570654   	0.394743033252  	0.583371453271  	0.873444782419  	13.5316240194   	4.02841128539   	1.17496976212   	1.45920972935   	1.86073733159   	0.646330472013  	0.825743023679  	1.03779727589   	15.9281929862   	7.99401414641   	0.690269618078  	1.37458999536   	2.16155023684   	0.793726966269  	1.12851626774   	2.36673172567   	10.5960687536   	11.5963120375   	1.07971085355   	2.07563545561   	1.46182555916   	0.781410361487  	0.308939283348  	1.0461109485    	17.2772390536   	11.8324162071   
1944  	1.19517999669   	1.34409649319   	1.80132248864   	0.496080850893  	0.576510949346  	1.030781239     	15.0844768528   	4.54429553043   	1.17391978406   	1.41238119602   	2.09901649609   	0.75439912413   	0.808921360919  	1.42333111348   	17.7127356214   	8.19523621338   	1.09722405191   	1.40155500104   	1.69196324297   	0.834203933203  	1.11869953037   	1.64378669939   	13.2350511972   	10.5687122992   	1.06741880111   	2.13523307332   	1.19846501956   	0.823619106461  	0.286686355752  	0.99799395788   	16.3041863541   	14.4819998847   
2072  	1.07570928454   	1.69138082297   	1.47256299687   	0.449858692124  	0.577210860746  	1.01471282626   	18.8792640757   	5.05008501731   	1.14901085575   	1.35086634352   	2.02701084031   	0.703918061508  	0.407898536286  	1.19712298103   	21.8130511952   	7.83771228198   	1.07351343701   	1.67762052986   	2.0608110668    	0.943568085251  	1.10813235516   	1.0677616505    	18.1659019299   	13.6751757195   	1.04470115849   	1.97241081157   	1.37302840944   	0.795233057249  	0.311953152096  	1.00122432353   	14.967202607    	15.273674198    
2200  	1.16813978466   	1.67100285981   	1.58189728729   	0.486748063514  	0.576089690587  	1.4241476096    	17.857595713    	5.41560136292   	1.72410336641   	1.31668261753   	1.6836629916    	0.666944131116  	0.151578173816  	1.17237757341   	22.4255394643   	7.83562825455   	1.09537954124   	1.49380474937   	1.82978018383   	0.745744583877  	1.10593506954   	1.95796139326   	19.850939978    	15.1167481623   	1.08273983705   	1.77224552256   	1.42577093472   	0.809923807759  	0.28662347223   	1.0537592601    	38.0253305058   	16.1974790046   
2328  	1.21278292209   	1.52915319872   	1.70958172585   	0.610397974271  	0.574633315495  	1.3519483085    	20.7356503832   	6.45397263448   	1.17970250234   	1.30100198765   	1.68092555098   	0.786512875153  	0.144025668679  	1.10412678007   	26.431746284    	8.40805379405   	1.05450003806   	1.50493123545   	1.57524324595   	0.706476282739  	1.11602719248   	1.79429436864   	22.6034905177   	12.6912122441   	1.04420257053   	1.85867836545   	1.48382814207   	0.821388466494  	0.324521354611  	1.00204925847   	20.4089127233   	17.1719699694   
2456  	1.20031675598   	1.49582545661   	1.67105297933   	0.540544210375  	0.601975926958  	1.36730214565   	23.0081429811   	6.33812527817   	1.06296442756   	1.31277394121   	1.89876627005   	0.726460944065  	0.146324265962  	0.987465751254  	28.6694912853   	8.41929739311   	1.0258724913    	1.38210587976   	1.64157835595   	0.773602451382  	1.05310025659   	1.07468345001   	26.5431692471   	16.537878888    	1.03691151876   	1.68483256585   	1.26029968848   	0.830449129493  	0.300814697294  	1.0553194875    	18.3201354215   	18.8634398999   
2584  	1.18723065345   	1.41429160742   	1.54653025703   	0.442240358995  	0.600743711703  	1.26792415154   	30.5368225577   	6.69277981465   	1.15019506381   	1.30349078302   	1.81159016702   	0.711693176453  	0.140343881318  	1.48733134165   	32.4504004966   	8.43582080903   	1.06452439316   	1.35606886521   	1.53611342388   	0.488835538162  	0.898479338939  	0.750713474498  	30.6533865795   	16.2561257328   	1.06133831485   	1.67771188221   	1.42427937453   	0.856906674035  	0.290570399673  	1.54941996869   	20.2753129964   	17.8675331547   
2712  	1.20623464599   	1.45555879327   	1.60170951428   	0.599425043415  	0.620396828075  	0.621083883294  	28.2803997254   	7.49264460174   	1.13149962261   	1.28084095154   	1.85435652723   	0.781753150259  	0.145666212742  	1.70251997682   	35.0207216994   	7.56574824898   	1.05564516003   	1.46586320309   	1.71248096721   	0.809085234473  	0.175616132424  	0.554705354409  	29.9351397687   	15.8242000917   	1.04085711136   	1.70824624922   	1.37480100977   	0.834804377328  	0.297416603836  	1.20453392269   	22.8519405165   	19.7907239134   
2840  	1.12601996409   	1.38355089641   	1.3576387008    	0.423729378293  	0.611075396916  	0.667161846375  	32.1521518338   	7.34201874127   	1.06462725276   	1.2121017348    	1.57468958734   	0.754710953924  	0.149187863205  	1.32021373117   	38.1143462479   	7.86096723737   	1.0528966773    	1.41247643924   	1.56215070214   	0.544430532767  	0.172178988403  	0.632064000756  	33.0515929419   	17.8799258285   	1.06119735754   	1.52646063783   	1.25696146555   	0.843423819123  	0.333962602177  	1.32072236717   	24.9685090864   	21.8500340498   
2968  	1.17200215624   	1.40476111157   	1.43921119479   	0.60657585441   	0.616888156223  	0.576998374492  	32.8311721146   	7.71249960465   	1.14875268629   	1.25668129002   	1.56611654772   	0.752736892373  	0.150328120358  	1.21219576409   	38.6721199492   	7.94187274975   	1.08647422061   	1.38883675486   	1.53643245022   	0.754713158131  	0.174090866424  	0.759213472043  	35.7559022688   	17.5867160307   	1.07660387728   	1.63454237638   	1.41249638708   	0.885218146797  	0.302589237254  	1.42834611103   	24.7582501437   	23.1596937094   
3096  	1.1670229911    	1.48777089477   	1.63628125002   	0.658602585513  	0.633730596371  	0.674428585093  	40.7472863429   	7.87369027658   	1.13629866825   	1.2713730968    	1.75734910959   	0.816320933735  	0.155023250077  	1.5040142531    	42.6007253449   	8.23042878889   	1.05364759883   	1.4816913702    	1.71102134112   	0.825863900447  	0.178748483789  	0.816952860146  	40.7785720457   	17.9667599892   	1.07220368608   	1.68615897847   	1.46472027404   	0.891748116578  	0.32319143581   	1.32666886602   	32.4185388157   	24.7657727692   
3224  	1.11566541483   	1.36901932033   	1.3795279165    	0.677542462704  	0.623593740555  	0.828571488493  	38.0003624427   	8.29106578197   	1.06486476178   	1.22125888669   	1.51641254968   	0.804278045048  	0.157755548782  	1.68362572505   	41.4595640016   	7.83640713594   	1.08348244771   	1.38331464603   	1.6241129883    	0.798664118948  	0.186228578011  	0.937483954885  	40.6702325073   	19.3123743381   	1.08594013336   	1.52660278404   	1.35047526751   	0.888176334508  	0.329939243537  	1.24009539824   	28.1572218931   	25.3441743941   
3352  	1.19354371889   	1.39059983229   	1.44444259782   	0.773415045026  	0.621595608774  	0.676900721778  	40.9190970279   	8.51912020807   	1.14201457963   	1.25285106      	1.58890117803   	0.767610677728  	0.163620215718  	1.37037858422   	45.8227013872   	7.89234912013   	1.07852152514   	1.39378441248   	1.48630943356   	0.802388780835  	0.19868162802   	0.701235642549  	41.9764149082   	20.1230132938   	0.889436311809  	1.53607920132   	1.47322104447   	0.852733604534  	0.332509384747  	1.13497673255   	30.3234194872   	21.1329937528   
3480  	1.16691418391   	1.42171553399   	1.54907015011   	1.12226286421   	0.641132611402  	0.669071805647  	47.267833338    	9.01997439106   	1.14011781593   	1.2815767293    	1.74547643298   	0.843255929974  	0.170050980643  	1.31604403262   	50.972110786    	7.69280721378   	1.0527383007    	1.33903400105   	1.56523132981   	0.873411623286  	0.199963566822  	0.834403625832  	44.0751508701   	20.5161281309   	1.08942177511   	1.60353576702   	1.55006082844   	0.835177158057  	0.359945528509  	0.780052526264  	34.5484176354   	23.0036393781   
3608  	1.1171795055    	1.31060983786   	1.75951442702   	0.872118044498  	0.634848413504  	0.43597552875   	52.1574191838   	9.03018612288   	1.08059749509   	1.2386532284    	1.66639714169   	0.785721893435  	0.175367326851  	1.27863527118   	54.4258639174   	7.7110754089    	1.05785070613   	1.38125328968   	1.74846880929   	0.824240670019  	0.217426137193  	0.745388107009  	47.3520342973   	20.6899954752   	1.09109563454   	1.52759984016   	1.31959252183   	0.886693678139  	0.365935846386  	1.04385884593   	41.5394381978   	24.6878725616   
3736  	1.19665611287   	1.22039307893   	1.5427576348    	0.745353765633  	0.553909740408  	0.536075243042  	40.103303416    	9.54744996469   	1.15153217708   	1.24500977539   	1.67909003843   	0.77902948328   	0.184120568274  	1.26318443451   	56.9155035251   	7.96533758844   	1.08601527246   	1.36225569023   	1.56663004849   	0.80403066363   	0.224636520708  	0.630218557711  	47.4810042056   	21.730404967    	1.1115007408    	1.53622391508   	1.47716151425   	0.900412817209  	0.366748972318  	1.20545239413   	38.4268724057   	26.1415542263   
3864  	1.29478316675   	1.33517608271   	1.71745017791   	0.819380299933  	0.625818678246  	0.642920124068  	53.5420510171   	10.0061036493   	1.15963976326   	1.2323256026    	1.810107969     	0.879302560129  	0.184474241572  	1.52693302119   	59.7056790848   	8.04313347778   	1.09065009281   	1.34767800387   	1.68027198885   	0.839758939226  	0.218689859243  	0.941427512543  	49.2688238849   	23.282889892    	1.11757952111   	1.6100372418    	1.50383080976   	0.926073536405  	0.384090751097  	1.24707738898   	46.707989225    	26.9841206167   
3992  	1.18375240315   	1.28792697589   	1.3932068777    	0.761074057341  	0.607080404287  	0.638893063806  	56.9985947784   	11.2467415013   	1.10037033693   	1.21781481735   	1.60240850185   	0.846944100631  	0.187883020416  	1.32731282032   	64.6719754797   	8.25773513128   	1.08075755732   	1.3453377702    	1.564698983     	0.69441988082   	0.231308381347  	1.00837417627   	52.4690687919   	21.8434992025   	1.13951676982   	1.51404140396   	1.3685209873    	0.928055123836  	0.418716688056  	1.26537257289   	49.0679434338   	28.3847730055   
4120  	1.23829833441   	1.37169157726   	1.53235043384   	0.795529815722  	0.612906078091  	0.579864035472  	65.5924397819   	11.1611249868   	1.15829523607   	1.12708384237   	1.66671348519   	0.756226268449  	0.198641158835  	1.30374397398   	67.9869005601   	8.34509468192   	1.08843695638   	1.24944795962   	1.5175323359    	0.767741606226  	0.236156329466  	0.918686993575  	55.4098481977   	24.1315759309   	1.14157993778   	1.33801633986   	1.41585868649   	0.866540895005  	0.399830623713  	0.784003317833  	49.0474373188   	30.4710995626   
4248  	1.20400204745   	1.27742777959   	1.56003875104   	0.891570692517  	0.548704737423  	0.691806485392  	67.4775078817   	10.6556145668   	1.17706703806   	1.22641297973   	1.5921227562    	0.78574353759   	0.204769594401  	1.1640419668    	70.3650911961   	8.21187642235   	1.0893285395    	1.27021047426   	1.59051631161   	0.830721412667  	0.222940943727  	0.802661721141  	57.7266497563   	24.8991459765   	1.16107310175   	1.3218454733    	1.29780852646   	0.88522698019   	0.401732578286  	0.930527301282  	51.843473068    	30.5795511099   
4376  	1.15376372817   	1.26504608869   	1.47652177371   	0.79037644096   	0.601170133995  	0.792047445654  	68.7127531778   	10.9365170308   	1.13872537591   	1.1908939075    	1.56740475678   	0.772310550492  	0.210401630737  	1.01172101797   	74.3239801776   	8.23790798316   	1.10472542463   	1.23626701259   	1.54450712397   	0.787846162379  	0.243575635076  	0.961771959525  	57.1979167924   	26.631241047    	1.15936740453   	1.43956151051   	1.34533560139   	0.872829890229  	0.407127318728  	0.945289304861  	42.0872643142   	32.4498428243   
4504  	1.08467232873   	1.27498531538   	1.66079487135   	0.825420575164  	0.613658403419  	0.716030058361  	69.2274668174   	11.5205636084   	1.09430303539   	1.15248689442   	1.5392644264    	0.79956409862   	0.217250328282  	0.910239907948  	77.9754031947   	8.60231176308   	1.05176533877   	1.27489566944   	1.44655411367   	0.758869952249  	0.25000708388   	0.92866739288   	59.6443658426   	25.8932439709   	1.08061866552   	1.49368894657   	1.40296117023   	0.861711399152  	0.406013087572  	1.03206145294   	52.3584181567   	28.2211629186   
4632  	1.09946567844   	1.35531266945   	1.7410465718    	0.798194026331  	0.611702518231  	0.66197469347   	78.6768198879   	11.1298167215   	1.12006249672   	1.21757910014   	1.78123526591   	0.853590924021  	0.22160205779   	0.906433271681  	76.9231588588   	8.12213465753   	1.01955735821   	1.27484734842   	1.55339743629   	1.07566119537   	0.228445532588  	0.86173163827   	61.524683082    	25.4060462459   	1.04716394119   	1.53796152613   	1.46316859867   	0.875518371773  	0.405124753028  	0.969081771076  	46.5782736534   	31.6001889653   
4760  	1.03120022437   	1.26422129034   	1.52727320649   	0.795594891415  	0.609894042208  	0.807889243671  	76.2781993995   	11.2741981824   	1.08413370443   	1.18267882864   	1.52469377181   	0.811387403998  	0.221491010111  	0.994813640464  	80.4625397735   	8.1005167058    	1.02717040633   	1.24173100152   	1.57197450545   	0.761021594795  	0.232139834505  	0.948613651717  	61.6728957385   	26.5966866974   	1.06104826302   	0.949079237672  	1.27599516831   	0.837642604052  	0.421545309503  	0.993657418209  	49.4859810184   	32.5738863538   
4888  	1.09147583807   	1.29426098089   	1.58332514013   	0.66472949092   	0.611713116691  	0.606781894317  	77.293168187    	13.030995675    	1.06642951968   	1.26275977093   	1.7101424706    	0.817623015015  	0.231298852349  	0.88439514937   	83.0648347615   	8.34277618104   	1.03556216102   	0.893210905625  	1.45757866389   	1.30287710237   	0.250287202885  	0.939689174801  	64.2875903643   	26.9555063367   	1.06366683201   	1.01119931748   	1.32669363362   	0.894197191602  	0.435732381174  	0.855389192298  	49.9184628732   	nan             
5016  	1.12907745674   	1.30672733748   	1.48899423149   	0.810888451848  	0.612169524028  	0.769658712172  	78.1919933622   	12.6530616985   	1.09144002926   	0.774294232643  	1.7094692963    	0.839325386427  	0.236948190991  	0.902071087997  	83.4354964276   	8.23983572761   	1.03752994723   	0.84175681024   	1.5577675032    	0.797787292951  	0.242345402224  	0.790782256984  	68.7852075635   	28.7087778331   	1.06790105692   	1.01574680406   	1.45177473921   	0.980248416356  	0.427636849131  	1.01704581788   	74.7557194336   	nan             
5144  	1.10833522688   	1.2466564186    	1.44233444005   	0.758682851501  	0.60398429011   	0.823856513917  	84.9115015603   	13.0977394386   	1.06051621941   	0.796810649895  	1.49876482219   	0.815186044465  	0.238441800527  	0.882476974387  	84.4515513329   	8.09059424743   	1.03421242419   	0.767057818393  	1.43516221609   	0.836192983953  	0.234528117472  	0.886696652154  	68.6754085288   	26.9230024464   	1.06573136219   	1.08767425192   	1.37551761212   	0.826363210376  	0.431952857163  	0.979461870795  	nan             	nan             
5272  	1.14372048543   	1.24391448137   	1.49288319392   	0.747417375451  	0.576729200596  	0.810358885468  	83.4352327525   	13.0839965119   	1.09253312276   	0.803686734684  	1.51169022367   	0.782525900438  	0.240238212121  	0.905070448669  	88.9606786083   	8.18228708352   	1.04867064827   	0.803756611753  	1.57537301439   	0.827898254469  	0.24309256188   	0.904498462772  	69.8860583754   	27.5895994139   	1.05686631567   	1.03916193558   	1.39469378344   	1.03859544451   	0.446729892617  	1.06557808445   	nan             	nan             
5400  	1.21963002877   	1.24768017183   	1.61691898569   	0.829946478754  	0.407634893549  	0.852721251329  	84.4647465572   	12.6238730182   	1.13527750827   	0.836322844859  	1.73494682314   	0.855901759542  	0.246400852082  	0.912957264955  	89.6597753491   	8.07781737404   	1.0498048951    	0.8116432454    	1.48727317983   	0.86146805851   	0.249585081031  	0.973163418994  	70.2931942935   	28.6514310481   	1.05642484428   	1.03997390567   	1.52283840983   	0.886463533694  	0.424615726271  	0.915304895764  	nan             	nan             
5528  	1.09273374898   	1.22020916083   	1.51499296355   	0.586152057184  	0.429078001575  	0.648036779921  	85.8443589451   	12.9411219162   	1.08323119604   	0.802335625243  	1.74028229728   	0.839008238744  	0.251661730631  	0.991642944065  	90.9727690098   	8.15573246907   	1.06335485144   	0.825684894806  	1.5042941436    	0.893248206053  	0.248913520091  	0.803893775834  	72.8014507573   	30.1052972521   	1.07497440857   	0.968166774173  	1.43672883579   	0.871757024554  	0.434275596026  	0.965659540973  	nan             	nan             
5656  	1.13591544308   	1.30754646037   	1.42125518805   	0.774338857731  	0.442493502288  	0.8158040467    	92.4501539008   	15.5464557259   	1.10956388984   	0.830180770013  	1.6531927443    	0.838254187886  	0.261522444914  	0.929818016813  	95.0378522628   	8.33608073444   	1.06927770646   	0.881921387349  	1.49183419742   	0.872834526103  	0.256576273889  	1.06617395818   	76.2083351204   	nan             	1.06876124235   	1.13683783782   	1.43933336298   	0.942120852449  	0.440402326912  	1.07203817905   	nan             	nan             
5784  	1.14710499273   	1.23578611873   	1.56840200034   	0.867573497838  	0.453970419104  	0.605173898631  	94.5023362209   	13.7189457686   	1.13998506187   	0.79640326286   	1.71448520523   	0.915295019356  	0.26565662155   	0.925124151597  	95.4167633418   	8.26927681468   	1.06556270631   	0.867175592983  	1.61575874309   	0.969414015992  	0.253269840221  	0.963711553289  	71.4685174518   	nan             	1.06768435465   	1.1142363102    	1.50876648325   	0.99466330949   	0.45303052846   	0.922708245887  	nan             	nan             
5912  	1.11155687386   	1.20305241297   	1.34138909368   	0.822018852427  	0.455430676421  	0.786034265638  	91.9893232942   	14.7552268943   	1.12136596774   	0.860553572095  	1.58046347531   	0.843742800163  	0.269191922475  	0.983811104028  	93.9823493208   	8.6797486743    	1.08134885227   	0.856641216583  	1.43155345776   	0.856828502914  	0.261707543986  	0.863155664447  	nan             	nan             	1.06983215572   	1.06859029448   	1.45251897351   	0.974394116993  	0.438547602009  	1.1098050318    	nan             	nan             
6040  	1.16039829638   	1.23139440838   	1.54081721086   	0.865270064108  	0.467671444582  	0.863760681083  	93.6891872      	14.5775184316   	1.14958032202   	0.842560892998  	1.60727806497   	0.827811688968  	0.275557720375  	0.921988436499  	100.397625509   	8.33629806525   	1.0943124454    	0.908632161778  	1.46222575894   	0.883103917619  	0.263105277712  	0.875394834021  	nan             	nan             	1.07088768116   	1.23444992049   	1.48724862706   	0.970602472069  	0.446864619465  	0.945684713912  	nan             	nan             
6168  	1.15591309841   	1.28634253606   	1.62484033844   	0.911444981152  	0.480350732978  	0.973114530526  	98.6405183215   	15.2492675609   	1.15751362718   	0.79392144094   	1.58713113791   	0.881525806879  	0.281787335151  	0.938394683377  	103.42251547    	8.53011710725   	1.06849767163   	1.05594811539   	1.4479690385    	0.89932920819   	0.269129597619  	1.1112751778    	nan             	nan             	1.05726883089   	1.11731571643   	1.46529216916   	0.959773337033  	0.448129560946  	1.04336944136   	nan             	nan             


==> fullsource/figures/data/vslibs/Haswell_OpenBLAS_lsf.1.dat <==
n     	slauum          	ssygst          	strtri          	spotrf          	ssytrf          	sgetrf          	strsyl          	stgsyl          	dlauum          	dsygst          	dtrtri          	dpotrf          	dsytrf          	dgetrf          	dtrsyl          	dtgsyl          	clauum          	chegst          	ctrtri          	cpotrf          	chetrf          	cgetrf          	ctrsyl          	ctgsyl          	zlauum          	zhegst          	ztrtri          	zpotrf          	zhetrf          	zgetrf          	ztrsyl          	ztgsyl          
24    	0.997919350045  	1.00366434591   	1.0017500875    	1.03846153846   	0.376002711558  	0.923012552301  	1.01414685347   	0.95073626897   	0.98505678422   	1.00381773399   	0.999267667521  	0.99033557047   	0.401641514429  	1.00521609538   	1.00168466765   	0.965660728887  	0.986907970735  	1.0041322314    	0.996930004093  	1.01507760532   	0.461699164345  	0.904104606195  	1.00015906616   	1.14720589002   	0.990173599738  	0.994948006568  	0.998950131234  	0.997568881686  	0.427813163482  	0.948460508701  	0.997898561196  	1.14921285578   
152   	1.04464995581   	1.35580968963   	1.67625424847   	0.933390479562  	0.508094377761  	1.00326258489   	1.70688317317   	1.38115796277   	0.981482168243  	1.26117494004   	1.90770513391   	1.0638793213    	0.603457551367  	0.955469952919  	1.52422030114   	1.25978907632   	1.04659077247   	1.47063553634   	1.85445245292   	1.05822324077   	0.630331081645  	1.039799975     	1.97325196601   	1.74042706254   	0.991563957406  	1.2835613256    	1.32432942019   	0.968587916997  	0.724922074627  	0.55309087649   	1.99157632483   	1.88263330619   
280   	1.01870740901   	1.23533864714   	1.76591971129   	1.05666781186   	0.760933585519  	1.00274803627   	2.42179095241   	1.65076030676   	0.990145808859  	1.19160007126   	2.35692763088   	1.00496186584   	0.833864405907  	0.95451973      	2.2829157782    	1.54848131984   	1.00849664077   	1.2777718351    	1.40721458128   	0.985915706949  	0.815408825191  	1.02523710899   	3.81586869729   	2.35038020524   	0.941397777164  	1.18962420744   	1.11584554184   	0.950432953508  	0.898386677341  	1.00408694829   	2.95276520101   	2.47779590633   
408   	1.01829062447   	1.16431661995   	2.14507549132   	1.0173932259    	0.787963764829  	1.00519069781   	3.38873450858   	2.00763097983   	0.967080768314  	1.15610576211   	1.64328906361   	1.00952385392   	0.891305198344  	0.959858263129  	3.23390749893   	1.85678236702   	0.96714611901   	1.16954476033   	1.24957299526   	0.982133561084  	0.872860272929  	1.03834755272   	4.2387049727    	3.14788472546   	0.985267550917  	1.12024920328   	1.14500151348   	0.986195222914  	0.934922367394  	1.00885156534   	3.4167571024    	3.00104479125   
536   	0.978328953     	1.15263514467   	1.54734262163   	0.999217720608  	0.875366357379  	0.971915334946  	4.88800305456   	2.35945818924   	0.930911539197  	1.14473016817   	1.50258482435   	0.99142235459   	0.96110965157   	0.980787552009  	3.9420478223    	2.19186687736   	1.01594618385   	1.18563883696   	1.15860339614   	1.02328737042   	0.963335085633  	0.911769512372  	5.11404033563   	3.750726228     	1.01279797162   	1.12033911728   	1.0394107898    	1.00746679842   	0.977547467346  	1.00502776389   	3.98272175848   	3.49305082238   
664   	0.925900919819  	1.10780784833   	1.37625162353   	0.98611588464   	0.900572529508  	0.945421851401  	5.35836816668   	2.86197692877   	0.967136205751  	1.12908483531   	1.33797310337   	1.02019595692   	1.00709110038   	0.976143015321  	4.47840629053   	2.43511534695   	0.998352769292  	1.11458637371   	1.08364720976   	1.01247357424   	1.39874367672   	0.984088894967  	4.90911861775   	4.3428064567    	1.02333840546   	1.09915281573   	1.07321226511   	1.02236283146   	1.00108531587   	0.988356769155  	4.36583099617   	3.66681844555   
792   	0.927148068503  	1.09655040413   	1.37549348439   	0.995585001339  	0.839290382533  	1.0673738252    	5.98750355796   	3.12741622195   	0.974816781756  	1.12158272362   	1.30657576143   	1.02866726599   	1.02114294911   	0.99188337006   	4.40004670209   	2.58174982131   	0.984742787531  	1.08726258796   	1.04001519065   	0.974374942661  	0.986863045257  	0.990841056822  	5.46224316112   	4.86686503049   	0.994327120542  	1.08889109185   	1.06417272011   	0.801335722558  	1.01964753443   	0.985087578981  	4.31887549599   	4.55605374039   
920   	0.952946558164  	1.10517180193   	1.20553930669   	1.01039236042   	0.873477637183  	0.988051280654  	6.6159618163    	3.55201842634   	0.981044991799  	1.11788502181   	1.22162253393   	0.962600186923  	1.07433320372   	0.985676230321  	5.37980824562   	2.92292912007   	0.998534749215  	1.10009944927   	1.03808181691   	0.985192969992  	1.03221473209   	0.997844874595  	6.09607757118   	5.31510293399   	0.989003987467  	1.07585255575   	1.06402638625   	1.03980201266   	1.03256527626   	0.979552381769  	5.23186429721   	5.80987080417   
1048  	0.966301977741  	1.10678208458   	1.21492558108   	1.01048124982   	0.986706673295  	1.00731746068   	7.39495598416   	3.92100723011   	0.975291636839  	1.11765159549   	1.1888134994    	0.933690500878  	1.21166770012   	0.987946167628  	5.95504783611   	3.25775285527   	0.975704601421  	1.08721656095   	1.04626386393   	0.982052767831  	1.03310176324   	0.920804282489  	6.57054175826   	5.8635966768    	1.00144792111   	1.0826650775    	1.0549324333    	0.914138221387  	1.06868612053   	0.968400049702  	5.19511636042   	5.04105292654   
1176  	0.958545541634  	1.09983496004   	1.19874850419   	1.004762539     	0.994299629362  	0.967422743564  	7.9145841537    	4.26480305968   	1.05480391583   	1.11697598235   	1.16453420851   	1.06715876166   	1.11895911208   	0.988492166886  	6.13597558966   	3.96941669605   	0.982519947109  	1.07781962875   	1.03194136073   	0.98030375633   	1.05952864683   	0.971954557227  	7.19479471522   	6.69866523996   	1.00198595731   	1.08690925579   	1.0673325593    	0.963949276261  	1.24803152338   	0.980605724244  	7.61142109277   	6.95852934483   
1304  	0.993008491067  	1.08995164565   	1.09506525017   	1.00275127681   	1.00455967043   	1.02921773223   	8.3416228524    	4.65445028933   	0.992481037059  	1.12386282303   	1.17073945604   	0.976441637982  	1.13915469707   	1.00162936875   	6.94038730277   	4.86415882064   	0.986168792649  	1.06908279815   	1.02585741065   	0.974113905437  	1.06305373104   	0.879571899043  	7.43075905172   	7.70974833134   	0.99501250653   	1.08072781557   	1.07075919699   	1.00688555396   	1.08021456164   	0.977997595241  	8.45346466641   	7.23489258651   
1432  	0.995972680884  	1.07629531486   	1.05075873023   	1.01346325633   	1.02600120478   	0.996989138388  	8.92242871162   	4.84069996936   	0.97656459538   	1.12310194658   	1.14319772028   	1.0060953475    	1.20132592099   	0.997740873313  	7.23815196034   	5.04713385498   	0.976031496117  	1.06616467695   	1.01960642048   	0.952567895228  	1.0742931251    	0.983931563018  	7.57521323363   	8.8490582064    	0.992353157282  	1.08018764955   	1.03003332392   	0.990613926746  	0.885504215447  	0.936611156901  	10.5128095317   	7.58591298396   
1560  	0.977225582642  	1.08204947516   	1.07844613355   	0.974460379888  	1.0496030794    	0.973253070889  	9.47368312868   	5.41244524127   	0.977742657278  	1.11066929301   	1.14101534167   	1.00656723256   	1.17533643341   	0.987572042147  	7.20311936846   	5.66399382428   	0.985929698253  	1.06574274295   	1.00980735944   	0.974505230972  	1.08709804287   	1.11542160783   	8.41120777509   	9.62040779706   	0.994025386465  	1.08154111722   	1.07076271104   	0.982689970557  	1.11999030891   	0.959248961747  	15.7564980748   	7.88368588311   
1688  	0.969293853654  	1.0855953944    	1.02547659623   	1.00159809561   	1.0621013745    	0.969184876106  	10.0718952975   	5.8250567655    	0.970046396783  	1.11779322269   	1.11739057526   	0.995029516142  	1.17874007112   	0.975460971153  	8.31559260295   	6.2346208047    	0.986648342912  	1.07292910085   	1.01429141741   	0.972235733619  	1.08960337248   	1.02566769123   	10.0868833076   	10.9462283043   	0.994745754558  	1.08420341434   	1.08164775381   	1.03752716939   	1.09754455939   	0.978114073413  	18.4211165119   	8.85889306125   
1816  	0.964486913214  	1.09172319902   	1.02646401846   	0.998156935177  	1.07798194142   	1.00438037917   	10.7232330178   	6.81582245599   	0.979891675531  	1.13192162363   	1.12778593909   	1.05013780945   	1.18364261195   	1.00614764493   	9.68214809522   	6.44285481533   	0.981109647208  	1.07206496079   	1.0219433132    	0.98182787928   	1.08106314152   	0.974682152351  	12.2845717421   	11.8256715466   	0.991093467202  	1.08298816552   	1.08568264466   	0.983760741515  	1.10514375833   	0.974226911577  	14.8597179267   	8.97110993026   
1944  	1.00116733437   	1.09382304863   	1.04126185484   	0.997362013386  	1.0888759825    	1.00289189398   	11.7784029799   	7.80296612528   	0.967585189898  	1.12185780415   	1.10920759589   	1.0075462564    	1.18984342711   	0.964470588383  	12.0487395186   	7.01475497752   	0.986105891716  	1.08952408054   	1.02265114902   	0.984929762322  	1.09668054964   	1.20820335646   	14.6436779338   	12.8373649557   	0.991069444609  	1.08504061719   	1.08291460996   	0.97245130118   	1.1067098504    	0.876470191773  	13.9404962543   	8.74270582889   
2072  	0.986763084229  	1.09593792778   	1.02253859214   	0.984077764139  	1.11752960282   	1.40932402588   	12.2225479257   	8.06471329711   	0.981081274816  	1.12187169883   	1.1016656652    	1.00369525804   	1.1304951353    	0.985406874992  	13.7196451963   	7.26254066453   	0.985847129623  	1.07912925464   	1.02495103493   	0.990794647683  	1.0907755779    	1.10080780078   	16.2056701275   	11.7484570111   	1.0029178016    	1.08532195598   	1.07939677984   	0.951747302201  	1.11212190613   	0.943677695104  	15.3245692508   	9.4009887691    
2200  	0.974036379564  	1.08641021871   	1.00861259113   	0.995828697681  	1.11091207025   	2.24698999417   	13.0871798527   	8.89756167611   	0.797155401934  	1.13960214047   	1.09354588962   	0.992341528359  	1.18579632146   	0.95012485428   	15.1238372014   	8.51334247185   	0.983630677151  	1.11863011569   	1.02674776461   	0.976978957799  	1.09555225849   	1.12773701977   	17.8667455383   	12.3754733484   	0.998038685771  	1.09599462635   	1.08925572105   	0.990059162929  	1.12792636902   	1.01467933262   	16.4735861012   	9.95390291613   
2328  	0.984633071762  	1.08346929014   	1.01354854491   	0.969906723679  	1.12392617876   	1.96368812407   	14.335868608    	9.48701189696   	0.963691188796  	1.17516078189   	1.10380759137   	1.01294846435   	1.18101556156   	0.987974656404  	16.5251548065   	9.6597303761    	0.987373083654  	1.09360129206   	1.02229443088   	0.999823104641  	1.09701104047   	0.891307892878  	19.609142688    	14.6071314353   	1.00131192875   	1.09531644932   	1.0937435539    	0.990413026614  	1.13467381609   	0.985264734849  	18.4980236726   	10.5860877064   
2456  	0.979888920478  	1.08856463328   	1.0342984277    	0.986147279339  	1.12641217187   	1.63091604311   	15.97996699     	11.7531974681   	0.983094779453  	1.15746237082   	1.11373891398   	0.993286938176  	1.19307036451   	1.00593347508   	17.4825804477   	9.9231016979    	0.986802024206  	1.13673080249   	1.03532819037   	0.989179229379  	1.1212170494    	0.983913695226  	21.210694733    	14.4782446836   	1.0027664773    	1.09423798243   	1.10031894174   	1.00222198599   	1.13779535886   	1.01357626046   	18.8092693809   	12.0674959174   
2584  	0.975032149459  	1.10199999069   	1.00207976794   	0.971456395675  	1.13177445754   	0.949858116979  	18.842631825    	10.5132522625   	0.986301042837  	1.15736042561   	1.09424341092   	1.00049851338   	1.19102582914   	0.997650238793  	19.2088185221   	10.3940528143   	0.990075748349  	1.14822830564   	1.03349745224   	0.985692622728  	1.09089990057   	0.828654306686  	22.2404639933   	15.5239573814   	1.00228811789   	1.12506565512   	1.09737197548   	1.00424229815   	1.14225220671   	0.997735647651  	15.7856717851   	12.5810369965   
2712  	0.994688167682  	1.10574034896   	1.01218582107   	0.973699650053  	1.14013324568   	0.946888805386  	20.8955542627   	10.3690049293   	0.981579955926  	1.16473774411   	1.0920119704    	0.990629604943  	1.20159219867   	1.02362211001   	22.8163427822   	8.82863884803   	0.991440738051  	1.1362445459    	1.02973923814   	0.980367348596  	1.10627769192   	0.868234292611  	23.4633075121   	15.2576001518   	1.00181324617   	1.09791543545   	1.10173017745   	0.976125139542  	1.15038333646   	0.994205958473  	13.5086122042   	11.8304901371   
2840  	0.98259916001   	1.11137192134   	0.999104430954  	0.972285731022  	1.12675582844   	1.11944909124   	22.3208275631   	11.5558326331   	0.996784423688  	1.17285025541   	1.10106340641   	1.01391125563   	1.19816607047   	1.02684314283   	24.7878176089   	8.99925368019   	0.992885299273  	1.1370001629    	1.03450330665   	0.960188930866  	1.10638489759   	0.808598816228  	24.6224119321   	14.4265721296   	0.999103014799  	1.12155477166   	1.101551213     	0.976539956676  	1.15443681901   	0.997906550952  	14.9623980071   	12.3287987357   
2968  	0.969016243778  	1.11524131654   	0.992188594878  	0.973896289974  	1.1255870488    	1.02190315293   	24.1086591249   	12.0879788173   	0.990884042457  	1.18325693331   	1.10030012277   	1.00769441023   	1.20937246411   	0.986949162741  	23.4124292516   	9.19612555851   	0.993868615902  	1.17169971016   	1.04752936128   	0.98120371512   	1.10780817291   	0.947617001351  	25.2646109281   	14.8069473769   	0.999170905777  	1.05891583424   	1.10420098975   	1.01042337198   	1.16073767528   	0.98860692187   	17.2667292806   	12.1466714279   
3096  	0.982522318771  	1.13448174611   	0.994892031356  	0.97774514733   	1.15879838245   	1.06693071614   	25.5901488745   	12.2303103498   	0.983482283189  	1.17278399653   	1.09415165468   	0.980508217619  	1.21178132703   	0.996645464011  	26.2894129705   	9.54397618559   	0.998491995249  	1.177620119     	1.03273538117   	0.986229903612  	1.11563924177   	1.0777050055    	26.5141381461   	14.8876199043   	1.00202175959   	1.12982630985   	1.10053076931   	1.00953221602   	1.16618425245   	1.06057305116   	19.7077743657   	11.5273787888   
3224  	0.983047317023  	1.14339658039   	0.990529861243  	0.979775949866  	1.16218062516   	0.970360578774  	29.143490115    	12.7666876167   	0.983234734336  	1.18394072715   	1.09348564658   	0.978073293861  	1.21411517398   	0.972092210341  	26.9957696276   	9.70521336004   	1.00031054978   	1.16703660449   	1.05108987101   	0.987226211789  	1.11933111755   	1.02786224023   	28.2207300721   	15.4321891099   	1.00066606487   	1.07831979318   	1.10497249703   	0.994068425024  	1.16880958534   	1.01145596173   	21.9496345878   	13.1288846717   
3352  	0.978934715195  	1.15598512083   	0.993510640014  	1.00440581862   	1.15733884061   	1.06532489848   	32.0449528736   	13.1021072367   	0.991551982302  	1.24782370273   	1.10697497258   	1.00679950789   	1.22607078515   	1.0018725437    	28.4199606128   	10.1949993133   	0.997059611556  	1.16838709806   	1.06334307643   	0.987633428915  	1.12112549226   	1.4152192232    	28.59854645     	16.1371549614   	0.999246022794  	1.13842399889   	1.10637759385   	0.972976532741  	1.16818323114   	0.987124892473  	19.7657185856   	12.7690593938   
3480  	0.999392493164  	1.23258721074   	1.01190703492   	1.00052953049   	1.17646162558   	0.921861224019  	30.8513407004   	12.5804697065   	0.98825543479   	1.19611028308   	1.09958877624   	1.01614498777   	1.23273162766   	1.02091839826   	28.8254681483   	10.2372837687   	1.00033624142   	1.30067593191   	1.07552422975   	0.989551725876  	1.11361923945   	1.00278780093   	28.9864770921   	15.5323794309   	0.997583849255  	1.12594731033   	1.10693983717   	0.982934058435  	1.1758771787    	0.982138156853  	22.9668382269   	12.8971016331   
3608  	0.995962091609  	1.16470425031   	1.00352673586   	0.999216155963  	1.16760750468   	1.08642125519   	35.5233362919   	14.6112488889   	0.990830638557  	1.18919831068   	1.09968432103   	0.9842280071    	1.22718679664   	1.04485254492   	30.6325395791   	10.2958577003   	1.00184167647   	1.17585677694   	1.08312069119   	0.988234365467  	1.12155188676   	1.05849306251   	33.256937375    	15.8510546059   	0.999407136958  	1.12473373678   	1.10472002554   	0.99787303637   	1.17299349067   	1.08514849419   	25.663657153    	13.4201393379   
3736  	0.992022442726  	1.21496828373   	1.00307426646   	0.985692764422  	1.18967337268   	1.00218943507   	38.8971128774   	14.4065861761   	0.993693511702  	1.19876602121   	1.10246148374   	0.98386989047   	1.23131933287   	0.999075868096  	33.888452971    	10.4869216731   	1.00020369415   	1.26868669904   	1.08442563573   	0.9902578873    	1.13302032296   	1.1633438238    	33.1396922086   	16.5910256051   	0.997709908609  	1.12917962504   	1.1093076287    	1.01205035765   	1.18090900379   	0.977233374932  	23.6121412357   	12.7605743989   
3864  	1.00064537657   	1.25588852382   	1.01378667059   	0.991249584385  	1.19715947421   	1.0725245177    	39.8758502208   	14.4444077725   	1.00248533292   	1.20047365323   	1.10666896072   	1.00457041904   	1.24358598775   	0.998685564437  	36.2095910084   	10.8891055129   	1.00111055004   	1.21036408782   	1.06871891645   	0.995036832598  	1.13361516907   	0.993772423915  	31.9336944369   	17.0397999093   	0.996686148219  	1.12164800055   	1.10940385158   	1.00827808739   	1.18532891734   	1.01363398561   	24.0972216174   	13.2606541172   
3992  	1.00195267547   	1.32819900773   	1.02513866033   	0.986069206941  	1.21953547838   	0.929729814344  	39.0880677418   	13.7640290886   	0.998925111882  	1.20350427024   	1.10559884117   	1.00579516461   	1.23892616162   	1.00859644714   	34.521352493    	11.0209381283   	1.00196205628   	1.22228517754   	1.11223475476   	0.989719909528  	1.13266279956   	1.11845757987   	31.1064322749   	16.7753789694   	1.0003391866    	1.09513236194   	1.1096319255    	0.995856315306  	1.18356622148   	1.04198808318   	22.4409178025   	13.8395659891   
4120  	0.99594614518   	1.20653946334   	1.00793346604   	0.990126575073  	1.20426047994   	1.01216317375   	41.0398425087   	14.9772442233   	0.9897755348    	1.18701321066   	1.10258047355   	1.00778960385   	1.22151229913   	0.978952774078  	35.5267074174   	11.0210409528   	0.99811454246   	1.2100196382    	1.08275424638   	0.980273141625  	1.13394901367   	1.10876251957   	35.9277432245   	17.2884831741   	1.00433294199   	1.12331485041   	1.10756108757   	0.98260877858   	1.16851075216   	0.993881075063  	23.5407805952   	14.5125743153   
4248  	1.01151777824   	1.24167093599   	1.02706412469   	0.987814202104  	1.21972087531   	1.04816357402   	42.7140597523   	16.0006894509   	0.988050635852  	1.20368599515   	1.10204793961   	0.988549882085  	1.2322286895    	0.982760139431  	35.7957886448   	11.255287709    	1.00049695969   	1.31663551039   	1.11279889832   	0.988673498418  	1.14667569555   	0.992770893952  	35.4241966868   	17.5438948564   	1.00169449242   	1.10056233026   	1.11119792912   	0.985151429068  	1.19298809601   	0.990601322395  	22.6106086209   	15.3488486228   
4376  	1.00599333946   	1.26608080458   	1.03588862567   	0.987970636325  	1.23365482572   	1.08825924494   	43.1058684183   	15.9085920262   	0.996678944942  	1.20761017101   	1.1076109811    	0.986336932149  	1.23186521299   	1.00762969518   	35.6885614096   	11.4800732435   	1.00161556012   	1.16225557889   	1.08250070022   	0.990186987769  	1.13962495548   	0.951674156772  	33.1987208038   	18.0168480402   	0.980912328343  	1.10217711248   	1.11027267542   	0.967426556817  	1.19435230063   	1.00510349473   	24.0091276291   	13.7948255459   
4504  	0.998598448814  	1.3452712144    	1.03948427511   	0.98152786031   	1.23064392529   	1.05568958864   	43.9392902607   	15.674726086    	1.00345884398   	1.2124034221    	1.11116985193   	0.980660469132  	1.20906292828   	1.05025568993   	36.5746506172   	11.9883456138   	0.99876467657   	1.2136112046    	1.11804226182   	0.990592827703  	1.13359443199   	0.968036326863  	32.3704998477   	18.2417503122   	0.998530635507  	1.11765382913   	1.10997534394   	1.00957753006   	1.18584582004   	0.93690778862   	24.8828429818   	14.6339559146   
4632  	0.999811090317  	1.20784421367   	1.01233256362   	0.986808827737  	1.22523194262   	0.977654476486  	45.1684156392   	16.4580218494   	0.993414103363  	1.20317310964   	1.10597056435   	1.00358403237   	1.23920589518   	0.965118895957  	37.4979878347   	11.9278168198   	1.00049246494   	1.20824778435   	1.12803295938   	0.991231692689  	1.11622586128   	1.04394457653   	36.8268610491   	17.2651065886   	1.00068571935   	1.0991286245    	1.13135782222   	0.931424467552  	1.19134649091   	1.02056234872   	25.8194579102   	nan             
4760  	1.00297119988   	1.2659063158    	1.02431819052   	0.988833742872  	1.24826821989   	1.01988820819   	47.1768007229   	16.0832766852   	0.991711401745  	1.21175913451   	1.10955066987   	1.01936854593   	1.23813697445   	1.00091590501   	39.1078919561   	12.7857359781   	1.00080296986   	1.19033374744   	1.1152046802    	0.992365146512  	1.14376721936   	0.954464845592  	35.6042345524   	16.9391586008   	0.986317537726  	1.09870390028   	1.13888272902   	0.997844292286  	1.18620845826   	0.979491157364  	nan             	nan             
4888  	0.997738562784  	1.24265620205   	1.020601815     	1.00181402236   	1.25316754271   	1.08281503969   	47.0811594911   	17.0998969383   	0.997943436126  	1.21126560853   	1.11382827934   	1.01968734187   	1.23968802032   	1.02229845809   	38.7466864745   	11.9610945224   	0.997893178768  	1.17801009708   	1.11416026951   	0.989092505446  	1.15117002306   	0.947328303404  	35.0336706355   	17.7719416724   	1.00293879953   	1.09906635102   	1.11475371724   	0.963308267965  	1.19077096949   	0.963894399045  	nan             	nan             
5016  	1.00906032701   	1.23855004275   	1.02856443199   	0.996036408854  	1.26256533718   	0.912247764331  	51.0463317518   	17.6368053153   	1.00442493393   	1.21587139367   	1.11226899201   	0.999980127028  	1.24079511802   	1.03218283368   	40.2193707948   	12.3734759977   	0.99772423297   	1.20964475758   	1.19314641988   	0.96535874029   	1.13583939407   	0.955105756722  	35.1595907366   	17.6607513445   	1.0035082254    	1.10034599765   	1.11600477449   	0.982815722473  	1.19122551934   	0.986888945091  	nan             	nan             
5144  	1.00581792562   	1.24962852002   	1.03066215455   	0.986090399805  	1.26926920389   	0.887742768261  	49.992921218    	17.5590634752   	0.993037616027  	1.20637631908   	1.10718252803   	0.986950116105  	1.23711598486   	1.05820504824   	39.6042677735   	12.5876010132   	0.998925859498  	1.21165144461   	1.20551297095   	0.989296069641  	1.13987189316   	1.00769161574   	35.8924872235   	nan             	1.0056264928    	1.09944562181   	1.11501235872   	0.994259531555  	1.1888265623    	0.947346349451  	nan             	nan             
5272  	0.999255431387  	1.24410933657   	1.02840653781   	0.996149767176  	1.26937709066   	0.995905703288  	50.4452628162   	17.5685373168   	0.99175055783   	1.21477107114   	1.11033587527   	0.981312808176  	1.24264476263   	1.03832021751   	42.7752681992   	12.882636226    	0.997238734906  	1.18865362593   	1.1779980164    	0.989276855653  	1.15215794901   	1.1029159507    	35.7874319922   	nan             	1.00537565062   	1.13605512984   	1.16637716593   	0.995114852013  	1.1956565553    	0.937807724877  	nan             	nan             
5400  	1.00242569073   	1.24958496661   	1.03073745672   	0.982042496165  	1.27836479916   	1.04561059831   	50.3357340237   	19.1158787463   	0.997642522408  	1.21537210976   	1.13346253111   	0.993637825728  	1.2490573719    	1.0512203847    	43.4416866069   	12.654964439    	0.998888322788  	1.18385633118   	1.16507110674   	0.991429727135  	1.15167593174   	0.880992117652  	nan             	nan             	1.02292778749   	1.13081389862   	1.13604932007   	0.999836326674  	1.19433346999   	1.05018553225   	nan             	nan             
5528  	1.00374938739   	1.25205061611   	1.03550058907   	1.01116266673   	1.28848727286   	0.993300942652  	50.5946805041   	16.9446631403   	0.995860372267  	1.21886908015   	1.11298538211   	1.01938959517   	1.24990164514   	1.01711560984   	42.2810492205   	13.1341407888   	0.999004264546  	1.21347910265   	1.21194440727   	0.989655679342  	1.1457440828    	0.945218345688  	nan             	nan             	1.00068689111   	1.14624368865   	1.11820241067   	1.05105525253   	1.1915340941    	0.99863536055   	nan             	nan             
5656  	0.997889256599  	1.26445849033   	1.03549323363   	0.995561983247  	1.2821181993    	1.00691606538   	50.9983621108   	18.3374475843   	0.995695098532  	1.21023697736   	1.11183140783   	1.01263476135   	1.22115099643   	0.972589062648  	41.0102752125   	13.3077111058   	0.982995184356  	1.21779456324   	1.15016296951   	0.989704978421  	1.14535258174   	0.945327037439  	nan             	nan             	1.00263363889   	1.13352926512   	1.13550115518   	0.919634303614  	1.19547814923   	0.919980436211  	nan             	nan             
5784  	1.0065351882    	1.25585911088   	1.03793235253   	0.993595957976  	1.28564168777   	0.975739162479  	52.0942248648   	18.3476719241   	1.00266967828   	1.2171465266    	1.08871073859   	1.02913264377   	1.25592625127   	0.995863412853  	41.6488022102   	13.2124849954   	1.00113503242   	1.20100874947   	1.12962014504   	0.993075457692  	1.15405077615   	1.07145614127   	nan             	nan             	1.01841753455   	1.14088288747   	1.14483941968   	1.0104346719    	1.19825993769   	0.913091932176  	nan             	nan             
5912  	1.00194502892   	1.25451345461   	1.03997976568   	0.994071476063  	1.2904386159    	1.0523050346    	54.6734235404   	18.2589259713   	0.998898068331  	1.21904680018   	1.11333050656   	1.01567409311   	1.25392830348   	0.977019776294  	42.8467569248   	13.5587547357   	0.998914848308  	1.18254466682   	1.09962809565   	0.973585696465  	1.1554712021    	1.00796618205   	nan             	nan             	1.00143040234   	1.09836024288   	1.11722514659   	1.00044144378   	1.19242986363   	0.929170647222  	nan             	nan             
6040  	0.994356569545  	1.25511800316   	1.03758118158   	0.992073039129  	1.2935621302    	1.06105257183   	54.4828520573   	17.8215975879   	0.997290331923  	1.2196830694    	1.11399453178   	1.00103955665   	1.25928472745   	1.01894125419   	43.6169748038   	13.397211985    	0.982482453957  	1.22839250113   	1.16320362304   	0.95121317193   	1.15830299639   	0.978048322452  	nan             	nan             	1.00095514039   	1.10460672307   	1.11755181301   	0.999134225345  	1.19972704122   	1.09731573899   	nan             	nan             
6168  	0.996030218009  	1.26750511535   	1.03979750084   	1.00057128909   	1.30337314471   	0.998742641691  	54.0123393356   	19.3151796343   	0.994168345869  	1.28076919251   	1.10882843494   	0.989297951095  	1.25636439391   	0.957333156623  	nan             	13.8471547467   	0.999813775916  	1.22525970259   	1.09921066519   	1.17271587455   	1.15512619576   	1.05095615535   	nan             	nan             	1.0036041474    	1.13288675063   	1.11547238453   	0.985398227549  	1.17585716681   	0.925761371047  	nan             	nan             


==> fullsource/figures/data/vslibs/Haswell_OpenBLAS_lsf.12.dat <==
n     	slauum          	ssygst          	strtri          	spotrf          	ssytrf          	sgetrf          	strsyl          	stgsyl          	dlauum          	dsygst          	dtrtri          	dpotrf          	dsytrf          	dgetrf          	dtrsyl          	dtgsyl          	clauum          	chegst          	ctrtri          	cpotrf          	chetrf          	cgetrf          	ctrsyl          	ctgsyl          	zlauum          	zhegst          	ztrtri          	zpotrf          	zhetrf          	zgetrf          	ztrsyl          	ztgsyl          
24    	3.96341463415   	1.00796178344   	1.00070052539   	12.3200636943   	0.671602466143  	5.55445789084   	1.07363120238   	0.974156456442  	1.51921637135   	0.979947347785  	1.00217526414   	1.0219478738    	1.13063745484   	1.52354803935   	1.00355735025   	0.912109415215  	3.90446608462   	1.00255681818   	0.994073165747  	4.35791710946   	0.739849590896  	4.38996652974   	0.999306172008  	1.10052418274   	3.28578802478   	0.968001942219  	1.00472193075   	7.69882352941   	0.542445482866  	3.89479980858   	0.996503155689  	1.09894514055   
152   	1.28901917394   	1.1862785245    	1.09684145677   	1.09749666496   	0.522722341549  	1.92438718322   	1.37904779586   	0.997608132963  	0.968102578213  	0.951850824151  	1.3625798294    	0.893925017226  	0.665911709977  	1.0075886039    	1.15526672127   	1.01328832299   	1.42447057055   	0.681790056228  	1.07316450216   	1.45422898618   	0.811904420252  	1.8603699429    	1.86034105909   	1.39555273019   	1.29168212384   	0.638670472623  	1.19362752405   	1.3751233119    	0.692143898362  	1.80880431302   	2.05443893607   	1.2912412535    
280   	1.20116738945   	1.10819835737   	1.33621255939   	1.02706885011   	0.822657676221  	1.23334372889   	1.15776004576   	1.09214144154   	0.971211285022  	0.941004445918  	1.7283389742    	0.79430965213   	1.03443201611   	0.98540593072   	1.19474386715   	0.936395512985  	1.18528625329   	0.638434134069  	1.09321663687   	1.18507974787   	0.924618133112  	1.37127205279   	5.22818845072   	1.64784306441   	1.09119385814   	0.632690935521  	1.06610547277   	1.13090097348   	0.837381251758  	1.26734362863   	3.36605744615   	1.5334967391    
408   	1.25699672843   	1.12654691891   	1.25339139219   	1.14303577859   	1.03582407914   	1.26884883138   	1.09792463189   	1.0546951587    	1.02817585782   	1.04807998581   	1.57456016712   	0.903015436804  	1.2305210008    	1.1016853216    	1.27018445397   	1.20173532396   	1.14915577322   	0.640992781049  	1.08575147183   	1.23435729787   	0.882311074808  	1.12401383806   	5.86060799548   	1.8792522659    	1.0714328101    	0.701513612664  	1.08374287859   	1.1323933055    	0.929662716595  	1.16358635044   	4.1382094595    	1.71855431438   
536   	1.1476914803    	1.0668298864    	1.12955379461   	1.05673521163   	0.941796565693  	1.00719188291   	1.40488047472   	1.08175198936   	0.931724897374  	1.05128565052   	1.24376355038   	0.870905895941  	1.20922759057   	0.976873847995  	1.874665663     	1.13274589826   	1.16958853289   	0.584514992898  	0.995784501901  	1.06664282601   	0.862614657905  	0.577012152918  	5.78696097131   	2.16013525243   	0.992919590057  	0.633609350367  	1.03428822016   	0.989598542995  	0.847802820764  	1.00139848314   	4.65406117017   	2.26121691559   
664   	1.20384865257   	1.01104479724   	1.07416996025   	1.21869055418   	1.06179452526   	0.792211562715  	1.35439017991   	1.13004118361   	0.973956334633  	1.07643234705   	1.19958021378   	0.923166881778  	1.24019772993   	0.891469936452  	1.71718207177   	1.14223205381   	1.15339001004   	0.639947997432  	1.01869461749   	1.01655699878   	0.841874770181  	0.592068299382  	5.83672896063   	2.00991571579   	0.992369576744  	0.675247365984  	1.0500062744    	0.992129612317  	0.813997127257  	0.785949662189  	5.44247149462   	2.10893888811   
792   	1.17855595591   	1.11783708109   	1.12625074494   	1.20419759715   	1.19526117513   	1.03254030052   	1.52948635507   	1.25163036677   	1.02520576117   	1.24504684398   	1.27292054804   	0.91926208002   	1.34756248377   	1.08353558992   	2.21359030769   	1.16814819522   	1.05859284313   	0.58732881415   	1.00619827082   	1.09127049523   	1.30035553009   	0.887068726685  	6.54528490241   	2.67478238626   	0.97109357766   	0.738324129555  	1.03060446286   	0.962015835451  	0.97988386448   	0.99150805799   	5.68271211905   	3.19291932337   
920   	1.1138681223    	1.05273037391   	1.08971869098   	1.10297318947   	1.20091234061   	0.922151123327  	1.64502262777   	1.21804501725   	0.813983829099  	1.08013261957   	1.18163989582   	0.83130672917   	1.32516216403   	0.952038629664  	1.72622337142   	1.22835800954   	1.03599668249   	0.655650888625  	0.979024878494  	1.04966751887   	1.15913180047   	0.795665889788  	7.09096869878   	2.27139833691   	0.943258434032  	0.750680182244  	1.05991508567   	1.16006888031   	0.915449923275  	0.914260046566  	7.21574028117   	4.39427807844   
1048  	1.12996824056   	1.05812519671   	1.11800404302   	1.02714658884   	1.05761831593   	0.947246348583  	1.61887784686   	1.2458914724    	0.84551590779   	1.02964653355   	1.06609587683   	0.799182668175  	1.19400599932   	0.990868419006  	1.73693596491   	1.36325767889   	1.04201520671   	0.665328448748  	1.07779027871   	0.979465359756  	1.05924718465   	0.835174175583  	7.88680337248   	2.5949678023    	0.965336832487  	0.789024741674  	1.04236405832   	0.989609080309  	0.736949126978  	0.86391121573   	7.7600509395    	4.5737528452    
1176  	1.1388388212    	1.15252217464   	1.08334687374   	1.03640309146   	1.08783033456   	0.820892364244  	1.5988911902    	1.25753327179   	0.874249612172  	1.14457782897   	1.1141168292    	0.909487257408  	1.18826441841   	0.72633819135   	2.8552211268    	1.38044604333   	0.939301642949  	0.699668152814  	1.00198817803   	1.03987370636   	1.09486272586   	0.738624154568  	8.39722940729   	3.91327419474   	0.933680034757  	0.857283996975  	1.03631380495   	0.956763321798  	0.857029138989  	0.735443819715  	12.5772074004   	4.49355457213   
1304  	1.11425049463   	1.14589551712   	1.06424543582   	1.08684315198   	1.04050773493   	0.84528245329   	1.60522034298   	1.36709879264   	0.808687013499  	1.11338569461   	1.06384008751   	0.8620157446    	1.16079366042   	0.854625037081  	1.97350489498   	1.54083251419   	0.947866415713  	0.719271309556  	1.03387675609   	1.02087796977   	1.06322168167   	0.968552567506  	8.85609589964   	4.67994646774   	0.931162652636  	0.894965324341  	1.01014564194   	0.947905792464  	0.826511629402  	0.631061149114  	11.8641202292   	5.8556209547    
1432  	1.08951541213   	1.17722653151   	1.04617082781   	1.06557866157   	1.08276010412   	0.784790487514  	1.67308562381   	1.51641089794   	0.834966416902  	1.14096543402   	1.07118806355   	0.932511572693  	0.943825634638  	0.909742298244  	2.88473860117   	1.47323058596   	1.08623179352   	0.761569811893  	1.07677597367   	0.997930467333  	1.06311070599   	0.773582444644  	9.87151479502   	5.50150914976   	0.927724096628  	0.947714145955  	1.02778037032   	0.888678737196  	0.969842605025  	0.695202137086  	16.3514674734   	8.011460803     
1560  	1.06640310734   	1.22678602132   	1.04897853484   	1.15237629196   	1.20455797012   	0.942710354691  	3.07985014106   	1.39919140074   	0.848651202199  	1.18136369753   	1.15692589316   	0.986510698913  	1.1514531189    	1.01689904216   	2.7267511745    	1.54654021966   	1.01305301478   	1.01773448693   	1.04825658428   	1.01084453639   	1.17744582532   	0.906781637134  	11.3256164692   	4.34305681021   	0.913054564474  	1.01564453914   	1.00701392601   	0.981989851159  	1.12114609716   	0.691575254331  	14.4135107373   	6.53952360147   
1688  	1.04357939877   	1.21003874579   	1.00616144868   	1.06409820656   	1.18027920805   	0.915112419539  	1.68298467745   	1.37760184067   	0.815769847485  	1.24482099759   	1.08835625456   	0.94006135715   	1.21989946807   	0.989319197841  	2.63694941997   	1.78505377803   	0.99413957647   	0.876016737274  	1.0003824951    	0.971925260475  	1.11326912634   	0.923688696089  	13.146708053    	6.13334655313   	0.916735389895  	1.02285738141   	1.00963639267   	0.984058129308  	1.0535989749    	1.10316638224   	31.7692101752   	8.42950526379   
1816  	1.04712451088   	1.23199132083   	0.98801315638   	1.02267039602   	1.10687887631   	0.991133815411  	2.18639858397   	1.5077338642    	0.86430582199   	1.20718574021   	1.11088475837   	0.970695589598  	1.37264136325   	0.947374082462  	3.35934536715   	1.7167145866    	0.987435329493  	0.873579407084  	1.02148064267   	0.943970543974  	1.09577594699   	0.904631742806  	16.0944436587   	6.52507596675   	0.95745532592   	1.0601749522    	1.07153758752   	0.993547534518  	1.02796715887   	1.34657749897   	31.8492324663   	7.59850689515   
1944  	1.07444744706   	1.32442056486   	1.0039462797    	1.06362551634   	1.11212508567   	1.03107393951   	2.31958343938   	2.13368556982   	1.07378438976   	1.29114012902   	1.1104768903    	0.994317574008  	1.40468496875   	0.920695124873  	3.82081699765   	1.82029321055   	0.976796045433  	0.957034498584  	1.06523292953   	0.939066897064  	1.09955245806   	0.779114843053  	18.8945772948   	6.86903169178   	0.948328514694  	1.11299151624   	1.01888982959   	0.994188842862  	1.02471430499   	0.893357267846  	22.1359302003   	7.82819605104   
2072  	1.05189873947   	1.30021225494   	0.910864953756  	0.984827510062  	1.07671293145   	0.996945627182  	2.40537309552   	1.76699352231   	0.791154374754  	1.25157683813   	0.975557330017  	0.895197060173  	1.17216142196   	0.86013967218   	3.2025462322    	1.76693423949   	1.03090864057   	0.943081247898  	0.976784506586  	0.954659580399  	1.07498399687   	0.867146826232  	25.8912688794   	8.16540669411   	0.949413877765  	1.13414545374   	0.960147850588  	1.00899420587   	0.996795896679  	0.992778387543  	24.9622042483   	10.0119319958   
2200  	1.07419811201   	1.31246393803   	0.94729248923   	1.00626248419   	0.981872990452  	0.879137938122  	2.83155950287   	2.14782098954   	0.809353836727  	1.31434505974   	1.00410430728   	0.890680448308  	1.13497387384   	1.0027263165    	3.65100390119   	1.92075145145   	0.980721769461  	1.05690536222   	1.06578201451   	0.890274226473  	1.04906506697   	0.626242007471  	30.1902874375   	9.06231602096   	0.94911338499   	1.19058862197   	0.978458349299  	0.99832417061   	0.979226047854  	0.956284078463  	31.0335375679   	10.4235576047   
2328  	1.04326780921   	1.39464676551   	0.942610688796  	1.05875652313   	1.08905141939   	1.48836207812   	2.71244057103   	2.00047610699   	0.814219908955  	1.4150367223    	1.08407072398   	0.891702331807  	1.18950933926   	0.891036126248  	3.72801815977   	2.13132383465   	0.959914959044  	1.02391934211   	0.976691257282  	0.930573729614  	1.08303755304   	1.04433577205   	28.6762787629   	9.04396015084   	0.930771026581  	1.23654745244   	1.01843231059   	1.01170453538   	1.00714259578   	0.962176466303  	32.4379199819   	11.4100691032   
2456  	1.02012978279   	1.37622103821   	0.945127641274  	1.01530443198   	1.09527639359   	1.28565977144   	3.04988577522   	1.77960085849   	0.800193346388  	1.45062033428   	1.00639881359   	0.868234506278  	1.13944074439   	1.00307518659   	3.4641513348    	2.07618093587   	0.956781452688  	1.14728579625   	1.02385718803   	0.905586124864  	1.09236952061   	0.929851093198  	31.1521395489   	8.90107095974   	0.931825832538  	1.28380081137   	0.989641069543  	1.02950385149   	0.981097965951  	0.96587348421   	34.8702850172   	12.6068007406   
2584  	1.03318594492   	1.40060863011   	0.957473892584  	0.981152231751  	1.05145628683   	1.15188030651   	2.84205896828   	2.15022103381   	0.822385793409  	1.46646216055   	0.98811275249   	0.843855486634  	1.09989235066   	0.941154807289  	4.52262246303   	2.16237472786   	0.95398868504   	1.21864332718   	1.00179158461   	0.897031457282  	1.02345432573   	0.761402222991  	41.1830928558   	10.5763612317   	0.92808939515   	1.30982534894   	0.973195263583  	1.02790967718   	0.939318245075  	0.92143785272   	31.1429233836   	11.4909658085   
2712  	1.04221847804   	1.48854273595   	0.971373210287  	1.05701488763   	1.09023228144   	0.972632686452  	3.34034067116   	2.3237231139    	0.828245553769  	1.59241340127   	1.01278284891   	0.881511742783  	1.16959639807   	0.955895844286  	4.70913091664   	2.32435782968   	0.997902323477  	1.14263691383   	0.969820893235  	0.960613323507  	1.03028323166   	0.857333252584  	35.4069069713   	10.078370003    	0.912971326239  	1.36422978151   	0.98841950367   	1.05754321687   	0.961857602216  	0.864164278581  	36.7410988911   	11.8114803149   
2840  	1.02858952463   	1.4633868452    	0.953339968847  	1.03658178861   	1.06114451614   	1.08696643588   	3.79324076352   	2.41238526393   	0.817375429482  	1.64070892298   	0.971829911972  	0.894405895072  	1.16340260484   	0.920451536441  	4.32094369935   	2.20829990473   	0.990396234619  	1.14350658265   	0.978240876417  	0.955592823535  	1.01337129956   	0.865226214703  	37.0541796046   	11.3099554232   	0.91986948006   	1.36572914736   	0.995464473348  	0.967024273357  	0.955402453124  	0.886671124985  	41.3090516697   	14.246583535    
2968  	0.631237505118  	1.46395674083   	0.965334412096  	1.04949894191   	1.04823464935   	1.10820446638   	4.51383236333   	2.38954452188   	0.817931318604  	1.63343523306   	0.986252608972  	0.892088508112  	1.25808795856   	0.92442373291   	5.38487515839   	2.14756638322   	0.998846505258  	1.37831289974   	1.01094131185   	0.955243758724  	1.06890143038   	1.01961581104   	37.0330976141   	10.8026047031   	0.925251870568  	1.40899725623   	0.986928982374  	0.991284974723  	1.02639753009   	0.935388398288  	46.9387512664   	15.3088071501   
3096  	1.03853752555   	1.56442169678   	0.956571217669  	1.06571193162   	1.22827997348   	1.13878174618   	5.20232776683   	2.20689990956   	0.863905111123  	1.71558305629   	1.01575477672   	0.921264671437  	1.37852155398   	0.970115223992  	5.38221555901   	2.7684009197    	0.996964567836  	1.55145062346   	1.00160103738   	0.886801838786  	1.14739071594   	1.06440205986   	51.8815222795   	11.5304395674   	0.924506134671  	1.43668561087   	0.980301009355  	1.04302161704   	1.09329719879   	0.922004471343  	45.9530433099   	13.6673078394   
3224  	1.01071967935   	1.53994187079   	0.927686263789  	1.00846890948   	1.17939791221   	1.14945773448   	4.47633520281   	2.18141796028   	0.820517290957  	1.72648128127   	0.982253158988  	0.756463766908  	1.33640534764   	0.923968209701  	5.7075601773    	2.47317985115   	0.981474969224  	1.29411894398   	0.962867045912  	1.02625453483   	1.10397508786   	0.877021009199  	45.0306339991   	12.0882154347   	0.917004447563  	1.4655222245    	0.981338455564  	1.02648981124   	1.0679336387    	0.942222281415  	52.6767153334   	16.1483694549   
3352  	1.04430674999   	1.5877323624    	0.933923026968  	1.01752191289   	1.17941532674   	0.945262659758  	5.01022074403   	2.45135565425   	0.819295885317  	1.78474545092   	0.978175939844  	0.85528990916   	1.30049171625   	0.940750096302  	5.96786300242   	2.43793391007   	0.985499670783  	1.30493018216   	0.957376260699  	0.92020570679   	1.08700266513   	1.32248762018   	49.8283612537   	11.8136829784   	0.922350391436  	1.47261984448   	0.973176651264  	1.01294600067   	1.04960006045   	0.94827298141   	56.3865641774   	17.2049999291   
3480  	1.01351194574   	2.1530379887    	1.01423325628   	0.939889569035  	1.18938545217   	1.13533812508   	4.92024023131   	2.42913197454   	0.828884244433  	1.9094382107    	0.991086200781  	0.905518704389  	1.31655154377   	1.09131273118   	6.32755939843   	2.44426262873   	0.995881198647  	1.67309574439   	0.999460639436  	0.953773456263  	1.09772263496   	0.814371959223  	50.8546655827   	11.3848645879   	0.915059206513  	1.50577878497   	0.992626873902  	1.02284432415   	1.07753221304   	1.03671777651   	59.9523591298   	16.0770419908   
3608  	0.989163573584  	1.73546527018   	0.929430095639  	0.96983598716   	1.13265811248   	0.919262278049  	5.89027160237   	2.50309897581   	0.834866503331  	1.83277791389   	0.945499890556  	0.859599603426  	1.25979411089   	0.951048953286  	8.62714280562   	2.55210299731   	0.98362046209   	1.67004924196   	1.00177942662   	0.853886958952  	1.07423977088   	1.08588049252   	63.5796813928   	11.8436395424   	0.966264548166  	1.49849614625   	0.972338825388  	1.07933967095   	1.07239411207   	0.884312606437  	62.7768931252   	16.0274600445   
3736  	1.00298258048   	2.07142019434   	0.970231564316  	0.939164569667  	1.11009825038   	0.748659662127  	5.4731359566    	2.83433605232   	0.855706939098  	1.8662811567    	0.966330100636  	0.875881509255  	1.25709406776   	0.915086843165  	5.85409668989   	2.60364099093   	0.994737328569  	1.54919027629   	0.967914927483  	0.871183170746  	1.06453472112   	0.4658947494    	63.6148759828   	13.0413698559   	0.972669472361  	1.53765344305   	0.978732599535  	1.10092779198   	1.07535710082   	0.909818079901  	56.034146432    	18.9902707407   
3864  	1.02138472071   	2.35847245613   	0.98137933211   	1.03291111324   	1.17424476262   	1.10237712966   	8.93729905212   	2.48943442024   	0.896903998159  	1.87516391572   	0.988692457036  	0.897269065303  	1.30610973099   	0.923575216286  	6.98107467007   	2.84194423813   	0.994815294849  	1.5304156291    	0.960021948377  	0.845743659663  	1.09098244507   	1.07708672712   	60.4271241344   	15.0913623647   	0.964216959178  	1.55889818239   	0.994836142405  	1.0913538029    	1.11316571287   	0.895751629827  	64.015515829    	18.0986086745   
3992  	0.997646659293  	2.68721622818   	1.01159570285   	0.987265549004  	1.12836423309   	0.861295085465  	5.91779749438   	2.49574212835   	0.864041695161  	1.87637762645   	0.957252362777  	0.952905995203  	1.28224243364   	0.919478043363  	7.6331639054    	2.92813475644   	0.983776825424  	2.10250323531   	0.992239620116  	0.848649417573  	1.05816452861   	0.721771664722  	63.1762972336   	13.4827071141   	0.967815451886  	1.62266892145   	0.988694029187  	1.29662062605   	1.1160251496    	0.8015232615    	68.0566007621   	19.8043286795   
4120  	0.985203641571  	1.836722961     	0.91524548343   	0.92536471995   	1.10264188809   	0.738977775657  	10.5143254116   	2.69347788921   	0.874885286228  	1.93207677044   	0.928934191858  	0.866759054278  	1.26041189247   	0.925825007381  	7.88812341411   	2.8633631504    	0.985622501419  	1.54756970393   	0.962037035629  	0.783682210054  	1.06875773465   	0.860904964157  	70.0894849244   	15.209346547    	0.963567789442  	1.57951698353   	0.970003045465  	1.14952919015   	1.10007976421   	0.884177551643  	68.7059734852   	19.1615903497   
4248  	1.00176730151   	2.38950036439   	0.994757085942  	0.939869960529  	1.08671222043   	0.991820247864  	7.58679577963   	2.45117198145   	0.865205304991  	2.06783642327   	0.967737537342  	0.882772152172  	1.26135063376   	0.920566614966  	9.76094193511   	2.62460862363   	0.994499380508  	2.04830908543   	1.00312713929   	0.676911337573  	1.07172746716   	0.788218661899  	75.232649172    	14.6944062354   	0.962578911953  	1.61343665085   	0.990345011878  	1.01065912273   	1.07986100547   	0.924451090957  	70.0511070151   	21.1426081412   
4376  	0.988645251545  	2.27562846364   	0.952418599832  	0.930368119369  	1.06287998669   	0.828816026449  	7.04353039078   	3.11161340808   	0.882486304724  	1.95172360193   	0.940612101732  	0.859817138278  	1.23694011012   	0.886062027574  	12.2735907953   	2.82817363869   	0.992927656639  	1.55100312314   	0.957916879145  	0.934613375585  	1.0558496918    	0.880119684818  	69.7713200894   	16.8160926716   	0.943704697669  	1.59525242678   	0.982101957185  	1.068735977     	1.09182765374   	0.859360490552  	68.1704645643   	19.8628575555   
4504  	0.983505214589  	2.90182611532   	1.00107997215   	0.969237389611  	1.10423788298   	0.828453861876  	7.48370834045   	2.89353097394   	0.858216520621  	2.01144405092   	0.949597464171  	0.874167661236  	1.25712093358   	0.883496489959  	10.6609496732   	2.90064581649   	0.979547442772  	1.9828380912    	0.981094330223  	0.701624889107  	1.08587335281   	0.868451091625  	70.0543278584   	14.7681696586   	0.948111720816  	1.61899509447   	0.981696007858  	0.996876995164  	1.12042237731   	0.882465980899  	68.7306422721   	20.9251037735   
4632  	0.999906984177  	2.00194195499   	0.93116336802   	0.880883261851  	1.1571390961    	0.760365202354  	9.99808816344   	3.09554803033   	0.90675829953   	2.05664054055   	0.983586553764  	0.881507957893  	1.3236234749    	0.948848850918  	12.9522897154   	2.87291070516   	0.985888098056  	1.94621275644   	0.992644328648  	1.30732638954   	1.13943547322   	0.99222587701   	80.24563235     	16.5544187023   	0.93769859896   	1.62626198727   	0.971044713431  	1.07571717814   	1.13103978582   	0.888107886577  	76.7735459773   	nan             
4760  	0.98420337556   	2.30396904389   	0.947209429404  	0.872075768616  	1.13070656121   	0.891811126682  	8.24873750723   	2.59234039892   	0.871556120526  	2.17587006612   	0.960017139948  	0.825981355864  	1.29403099293   	1.00104508202   	9.99821469925   	2.96576909306   	0.976077978093  	1.64473776728   	0.955116369192  	1.48237724069   	1.10043721301   	0.906400459403  	77.1063337616   	15.9628011882   	0.940815218126  	1.66566877769   	0.984650787954  	0.920845832193  	1.08213577051   	0.839098024911  	84.7559821978   	nan             
4888  	0.978469437721  	1.95509333866   	0.91534293773   	0.817564763536  	1.12165101417   	0.79299506924   	11.5834649067   	2.70933957296   	0.873542721166  	2.13867909706   	0.9610248607    	0.928847179918  	1.27907661327   	0.872403573945  	11.8563621197   	2.98158435639   	0.969999990522  	1.55628365669   	0.951634664481  	1.29057038739   	1.0853448898    	0.746180138605  	79.1643241036   	17.5434822397   	0.921768456404  	1.65831546586   	0.97637308224   	1.01445944795   	1.09231673231   	0.861476712962  	nan             	nan             
5016  	1.00414789709   	2.02004752476   	0.934656775015  	0.922428455761  	1.13246679417   	0.775475044464  	13.2636178819   	3.38607223915   	0.861645470123  	2.21824642891   	0.962813626726  	0.912336173932  	1.31176114741   	0.932728892139  	10.5757018384   	3.68786346194   	0.980375999511  	1.73842277306   	0.986459111358  	0.870583618397  	1.09663255997   	0.842000516872  	81.8572545323   	nan             	0.933207804094  	1.69501303911   	0.99020240032   	1.05345201645   	1.11761457788   	0.99607202459   	nan             	nan             
5144  	0.991531337385  	1.99102976834   	0.916178638498  	0.825067317358  	1.09377436238   	0.857248167729  	8.68473100797   	3.30166814538   	0.861954140309  	2.22706541927   	0.934084506383  	0.942670953339  	1.27639280882   	0.867410369373  	10.9836538816   	2.91729546866   	0.969672208741  	1.76222730809   	0.98187912383   	1.36994481317   	1.07908531712   	0.787549913421  	84.027292019    	nan             	0.928287455979  	1.68050331043   	0.969831396376  	1.10490395988   	1.05742642695   	0.921852955071  	nan             	nan             
5272  	0.995440334925  	1.99009326362   	0.927000868018  	0.84444649186   	1.10282273084   	0.915406763298  	8.69105436163   	nan             	0.859929440829  	2.32165251466   	0.950007055141  	0.898127623573  	1.2873305899    	0.921275295417  	10.5597930329   	nan             	0.974736082872  	1.60542262339   	0.95880717435   	1.13186178959   	1.05469596598   	0.59256090719   	81.9281481689   	nan             	0.909570967368  	1.7135123691    	0.981501748881  	1.12021134934   	1.08472397412   	0.90318010811   	nan             	nan             
5400  	1.0301321434    	2.06111796136   	0.933955198953  	1.05158031997   	1.13632603292   	0.750653985599  	8.63371553086   	nan             	0.891920855517  	2.43843276088   	0.989796487154  	0.951193314417  	1.32383776757   	0.83690883306   	11.464895945    	nan             	1.00248514325   	1.61169648863   	0.955471386538  	0.965774989307  	1.08463558747   	0.81075851558   	82.5132396994   	nan             	0.949902472394  	1.74068582046   	0.98685749415   	1.08591777403   	1.10499031776   	0.889729060512  	nan             	nan             
5528  	1.01041458      	2.06425179577   	0.915878007537  	0.825199575231  	1.15359482762   	1.02544354437   	12.787718073    	nan             	0.859756519036  	2.359281822     	0.963680578353  	0.681253341605  	1.32091004217   	0.913888609882  	13.3925385378   	nan             	0.998617991357  	2.08664185636   	0.989239593674  	1.05004519743   	1.05925567628   	0.745575192399  	nan             	nan             	0.962125731981  	1.72766894447   	0.989247335032  	1.14687141583   	1.0913614911    	0.895897106662  	nan             	nan             
5656  	1.00802270456   	2.06758288296   	0.924204574925  	0.907895539241  	1.16115722276   	0.867000536178  	10.6349348954   	nan             	0.862633663002  	2.32053426984   	0.9475778335    	0.852202530425  	1.32191990701   	0.84047371211   	12.8132447588   	nan             	0.989532509753  	2.06550328469   	0.991777278038  	1.06097741152   	1.06309492172   	0.841372003054  	nan             	nan             	0.946754129591  	1.76346391083   	0.975090757846  	1.18208659115   	1.07565179193   	0.840665143081  	nan             	nan             
5784  	1.03705793529   	2.14194934999   	0.946496326601  	0.942337501564  	1.18802694367   	0.908420143953  	12.7210289594   	nan             	0.857598955433  	2.41787592758   	0.969375427874  	1.24622737727   	1.38590777081   	0.927052416958  	nan             	nan             	0.994039092997  	1.91825114304   	0.975242761123  	0.938570778978  	1.10174652349   	1.16240954656   	nan             	nan             	0.947212390505  	1.83894272512   	0.989721760049  	1.08777592386   	1.14105578045   	0.943617891933  	nan             	nan             
5912  	1.02126499653   	2.06578667699   	0.917190016234  	0.792218409019  	1.20127594883   	0.761499144915  	8.92902887994   	nan             	0.880800572041  	2.47001729372   	0.96551279455   	0.756290062531  	1.39029081958   	0.975608282565  	nan             	nan             	0.989862442593  	1.84076459046   	0.973415140638  	0.952451200538  	1.11351202204   	0.860997048632  	nan             	nan             	0.944470426089  	1.75796560958   	0.978814909623  	1.03507582263   	1.1582605442    	0.983145475596  	nan             	nan             
6040  	1.02315391222   	2.07615679449   	0.928380722909  	0.760546355103  	1.2557734035    	0.765893766468  	11.0388972539   	nan             	0.863283641477  	2.4184490187    	0.99648235106   	0.978727912637  	1.47585036331   	0.9384987255    	nan             	nan             	0.987373492972  	2.58697862002   	1.00598506101   	0.984720182484  	1.13200847792   	0.871190174514  	nan             	nan             	0.945188983664  	1.77266704165   	0.97425490007   	1.06225784072   	1.18586633557   	0.974189946867  	nan             	nan             
6168  	1.03231123979   	2.10690675103   	0.936237703578  	0.744546707653  	1.37834286086   	0.919872124116  	nan             	nan             	0.890224155569  	2.47870794405   	0.988217511528  	0.918008654851  	1.55226630268   	0.967985143858  	nan             	nan             	0.995589735043  	1.8065082428    	0.968316308534  	0.994927605924  	1.2099745242    	0.897514433072  	nan             	nan             	0.920727483438  	1.79153193926   	0.959677683616  	1.03681505379   	1.22534582394   	0.916583145883  	nan             	nan             


==> fullsource/figures/data/vslibs/IvyBridge_BLIS_lsf.1.dat <==
n     	slauum          	ssygst          	strtri          	spotrf          	ssytrf          	sgetrf          	strsyl          	stgsyl          	dlauum          	dsygst          	dtrtri          	dpotrf          	dsytrf          	dgetrf          	dtrsyl          	dtgsyl          	clauum          	chegst          	ctrtri          	cpotrf          	chetrf          	cgetrf          	ctrsyl          	ctgsyl          	zlauum          	zhegst          	ztrtri          	zpotrf          	zhetrf          	zgetrf          	ztrsyl          	ztgsyl          
24    	1.00854894926   	0.999667847653  	1.00802235193   	1.03583478483   	0.0751328168266 	1.00266567036   	1.00757722008   	0.78119118546   	0.997520511647  	1.00105829637   	1.0047932726    	1.03668399769   	0.0609602717514 	1.02893587978   	0.988588411695  	0.781488460529  	1.00669159821   	1.00233047922   	1.00752705034   	0.978381621275  	0.0759099738945 	1.00421658179   	0.98607250665   	1.60541156234   	1.00658956658   	1.00209504466   	1.00426356589   	1.00324877761   	0.0707607955842 	1.00125173277   	0.995124117755  	1.60604393776   
152   	1.13372470096   	1.131360546     	1.00261778105   	1.06740923285   	0.379158814507  	1.13220871175   	1.42274188451   	0.905623283067  	1.11728143123   	1.12906359934   	0.988501694274  	1.06501408322   	0.351788367135  	1.10955145082   	1.19455104675   	0.918500842887  	1.15476891967   	1.21619857006   	1.05134363868   	1.14384686715   	0.409407511312  	1.18653554358   	1.40205493676   	2.07559499032   	1.10724869079   	1.24483413175   	1.02529889167   	1.0653641762    	0.422686312436  	1.13960785235   	1.42438258962   	2.12213370818   
280   	1.11297263263   	1.10648537478   	1.00425766998   	1.12060689855   	0.582616718975  	1.31705256264   	1.62523455458   	0.970609683979  	1.11868424871   	1.12558062037   	0.998754460973  	1.05937921921   	0.539292177205  	1.13363712638   	1.54184123645   	0.99537334334   	1.13640789908   	1.18727084043   	1.04359865556   	1.05470158338   	0.695455801319  	1.20112499411   	3.70907153659   	2.49503131282   	1.08707835128   	1.17195490964   	1.02236706457   	1.06359283041   	0.632194135274  	1.13534377602   	1.99135907796   	2.63650465877   
408   	1.15611953743   	1.15350707207   	1.06318713497   	1.10999164642   	0.69873186224   	1.15010408202   	1.99555415798   	1.04707397472   	1.12093431286   	1.158388435     	1.05525189687   	1.09275570422   	0.683310803123  	1.13486852625   	1.91137692247   	1.10855241985   	1.13463876988   	1.17127422837   	1.07281393941   	1.11088244807   	1.0788277533    	1.18587694496   	3.53000041593   	2.97025033945   	1.0654059413    	1.14865679318   	1.02319257825   	1.06299610549   	0.773413123593  	1.12666871167   	2.24701695005   	3.00441147485   
536   	1.12887538415   	1.09832768452   	1.04762841723   	1.11347350897   	0.815738065517  	1.28691779473   	2.45280981285   	1.106775559     	1.07109182151   	1.1218657189    	1.03212929237   	1.0763533508    	0.746075166003  	1.14104584721   	2.23150897325   	1.20681749451   	1.09210306327   	1.14578368357   	1.0496643969    	1.09350523966   	1.31833140705   	1.33227345158   	3.87620232345   	3.34104580727   	1.06849706071   	1.12737491078   	1.0281122877    	1.05493156794   	0.887124752634  	1.12152015904   	2.45979595997   	3.39832927429   
664   	1.16326319918   	1.14733332395   	1.09889867447   	1.13750095863   	0.840987062261  	1.0813022686    	2.84832133335   	1.19148724628   	1.10202706348   	1.14224502624   	1.07220576955   	1.09363945088   	0.838389484072  	1.13560314854   	2.43109660652   	nan             	1.10349166202   	1.14709915053   	1.0746749726    	1.10569251406   	1.03244868178   	1.08096312161   	3.96988202783   	nan             	1.07611162508   	1.12317795626   	1.04542780555   	1.06700931102   	0.916152772792  	1.10907179197   	2.72548958139   	nan             
792   	1.168348945     	1.15031851682   	1.09819955419   	1.14207525458   	1.0272286542    	1.0842096541    	3.18177130121   	nan             	1.11669508008   	1.14824876052   	1.0951470882    	1.10209307268   	0.915512698675  	1.12930708996   	2.72491202453   	nan             	1.11018610464   	1.14448855894   	1.08904999203   	1.11125178512   	1.33181196284   	1.07546671265   	3.86370439236   	nan             	1.06016517452   	1.10521948487   	1.03574575748   	0.957394709661  	0.9667767498    	1.0969170269    	2.97713141303   	nan             
920   	0.953907137333  	1.12860433278   	1.09935541753   	1.13962325143   	0.953451181013  	1.08454183631   	3.49715261994   	nan             	1.11831008628   	1.14359351245   	1.09878925336   	1.05288367809   	0.942588772673  	1.13501878457   	2.95164083394   	nan             	1.11210200713   	1.14154814278   	1.09591087891   	1.11832787745   	1.06033283923   	1.06465781757   	4.39133258391   	nan             	1.06320512171   	1.098990673     	1.04588923935   	1.06882708245   	0.989848490567  	1.09442653576   	3.20051772972   	nan             
1048  	1.16588022611   	1.13952106392   	1.10820761953   	1.14382191768   	1.06148835109   	1.07320502927   	3.70746451975   	nan             	1.0847231489    	1.12409224848   	1.07870713738   	1.11486311778   	0.966231524765  	1.13986998099   	3.14018398267   	nan             	1.08606166209   	1.12455444696   	1.08488909383   	1.11008257011   	1.19005340555   	1.05474578531   	4.38404834364   	nan             	1.0706227527    	1.10020902826   	1.05378890137   	1.14862780557   	1.0143381414    	1.09510933876   	3.99659838186   	nan             
1176  	1.16935570056   	1.14068991474   	1.12795764126   	1.16023228014   	1.12256221733   	1.04467166435   	3.88530880593   	nan             	1.08803654134   	1.13215202479   	1.0964461284    	1.05085680487   	1.07214875562   	1.08757691648   	3.3025091318    	nan             	1.09152639184   	1.12555093871   	1.09717352911   	1.11424644361   	1.22484745678   	1.11157690942   	4.53509829738   	nan             	1.06213821997   	1.09073926753   	1.05219580025   	1.0909471702    	1.01266952031   	1.12223750824   	5.72665331877   	nan             
1304  	1.18234654534   	1.15359881226   	1.14328928761   	1.15931858887   	1.1644455632    	1.0460021565    	4.06041917453   	nan             	1.10294188945   	1.13492178557   	1.11170905143   	1.09771250585   	0.905930303844  	1.09203742124   	3.55115566899   	nan             	1.09727327058   	1.12606837366   	1.11074205124   	1.11628852274   	1.24926038838   	1.04750404682   	4.72713381868   	nan             	1.07097620965   	1.09669597975   	1.0572532067    	1.04118159616   	1.02302026898   	1.07434835895   	6.07621654027   	nan             
1432  	1.18883715073   	1.15959168675   	1.1612986486    	1.1772925466    	1.19082838885   	1.03814906306   	4.31009114827   	nan             	1.11488955089   	1.13867119597   	1.1217315584    	1.09785500795   	1.15897246359   	1.13434406032   	3.85081821403   	nan             	1.10248140859   	1.12754455852   	1.11576606278   	1.12079812893   	1.26296558461   	1.06859345491   	5.3716037649    	nan             	1.07624601058   	1.10130336421   	1.05700894616   	1.03437569105   	0.925648352821  	1.07040434947   	7.3232573797    	nan             
1560  	1.16960383386   	1.15138068889   	1.14461097832   	1.17768648405   	1.20119370989   	1.07806136311   	4.6029317589    	nan             	1.10090918078   	1.13054536199   	1.11547447079   	1.08775025747   	1.18388078314   	1.05823739159   	4.26976928114   	nan             	1.09134587012   	1.12019439991   	1.11482474848   	1.11621834548   	1.26634319787   	1.09929435346   	6.19254870431   	nan             	1.06742561021   	1.09800551611   	1.05335941118   	1.04207251479   	1.11916701032   	1.06240372223   	6.77530423625   	nan             
1688  	1.1684441931    	1.13404001937   	1.1507778559    	1.2020974199    	1.23418466299   	1.07889353708   	4.87508118608   	nan             	1.10298691832   	1.13691829498   	1.12328968961   	1.09542456257   	1.19426196741   	1.0191487734    	5.65851753906   	nan             	1.09414787361   	1.12273222575   	1.11881096176   	1.12648442567   	1.27776125      	1.0798690947    	7.15638422936   	nan             	1.06569039292   	1.0989490749    	1.06023396353   	1.02878150324   	1.12915286619   	1.03511210411   	5.55680042657   	nan             
1816  	1.17315721544   	1.13147083157   	1.15733425356   	1.17174512583   	1.2447560225    	1.05116383117   	5.14249957266   	nan             	1.10836147324   	1.14185443532   	1.1369300984    	1.09723446301   	1.21027568393   	1.04288821749   	6.60608049118   	nan             	1.09836437493   	1.12665160144   	1.13362403253   	1.1355832571    	1.28212299938   	0.980170596438  	7.90938603514   	nan             	1.07110266883   	1.09899001261   	1.06932595261   	1.04272879212   	1.14994659044   	0.993907603161  	9.92970758418   	nan             
1944  	1.17741508307   	1.14798771737   	1.16501255128   	1.16638737393   	1.25960060173   	1.04150502344   	5.51835472731   	nan             	1.11250657322   	1.15929551712   	1.14062612681   	1.10844505236   	1.21854365886   	1.0308852188    	6.88782399541   	nan             	1.10178057957   	1.16536193954   	1.13869160004   	1.13899318666   	1.29152729984   	1.23261116367   	8.60357221868   	nan             	1.06729814403   	1.12942992054   	1.08846548099   	1.040033379     	1.15212771417   	1.0453255258    	9.09472738455   	nan             
2072  	1.20040588948   	1.1458730176    	1.16902647139   	1.15747606565   	1.25166065337   	1.13710894773   	5.92802375523   	nan             	1.09397675854   	1.14687783952   	1.12718924711   	1.10665400666   	1.19427954442   	1.00189241466   	7.36563982168   	nan             	1.09198786253   	1.1266025894    	1.13430155687   	1.1788247863    	1.26595668119   	1.31817041015   	9.49293510024   	nan             	1.07247181994   	1.10767049721   	1.09867293784   	1.06016999325   	1.14241065407   	1.00245775847   	12.8894652615   	nan             
2200  	1.18907319621   	1.1427683588    	1.1754069195    	1.15620032997   	1.2651072465    	1.67973010708   	6.43220922875   	nan             	1.09129658885   	1.16477275163   	1.13618247297   	1.0959971278    	1.21197009766   	0.996111896133  	7.44718656817   	nan             	1.088668181     	1.14849060722   	1.13447354102   	1.1435851398    	1.27844922407   	1.06382236863   	10.6567056924   	nan             	1.0763360396    	1.11053487039   	1.12279686372   	1.05315155068   	1.14671744645   	1.02084807643   	9.2425164117    	nan             
2328  	1.17461256582   	1.15708285509   	1.1774454732    	1.15777136839   	1.27532584237   	1.32030089153   	7.0231720084    	nan             	1.09841827452   	1.15849482858   	1.14318498989   	1.10890815458   	1.22320325626   	1.01432642317   	7.97160119826   	nan             	1.0953081301    	1.15965102452   	1.14308385219   	1.13403208067   	1.28278778558   	0.91598898202   	13.4692108193   	nan             	1.07273832747   	1.10231677448   	1.11860121344   	1.06487026158   	1.14801713558   	1.02690878969   	9.25968804891   	nan             
2456  	1.18152505603   	1.11571186348   	1.18390942597   	1.1523338552    	1.28583594919   	1.8689770858    	7.52472695666   	nan             	1.10357011536   	1.17200354929   	1.16500358936   	1.08704640553   	1.23792682562   	1.01477454387   	9.58574119009   	nan             	1.0962955373    	1.14007590087   	1.13324087129   	1.12803180849   	1.29658208519   	0.981523123593  	15.1416581189   	nan             	1.07587978358   	1.1106475642    	1.12671702274   	1.09751787564   	1.15788310531   	1.02962703477   	9.96210317612   	nan             
2584  	1.18765703829   	1.15287463198   	1.18994570209   	1.15873267026   	1.29296915793   	1.46414435743   	8.33392213799   	nan             	1.09241054681   	1.17700860727   	1.18973135722   	1.09515967937   	1.23480542469   	1.02843715545   	9.37873069176   	nan             	1.09037375061   	1.12399540476   	1.13659816184   	1.10183770313   	1.28817013354   	0.858331335246  	13.5450287571   	nan             	1.08239479905   	1.12034100231   	1.13810752896   	1.11713862471   	1.14634941569   	1.0219306029    	9.92585860449   	nan             
2712  	1.19092290437   	1.1642388106    	1.19326229083   	1.15866493251   	1.31696304649   	1.15111293657   	9.03029351807   	nan             	1.10219013298   	1.18426601317   	1.23610666911   	1.108280134     	1.2461640982    	1.03249158919   	9.43924657893   	nan             	1.09426863873   	1.14531285733   	1.14978668808   	1.12326376265   	1.29751503556   	1.08118879137   	12.5454072284   	nan             	1.08069815236   	1.11215723238   	1.14435487084   	1.1532787852    	1.1446896617    	1.02978169979   	9.30262006265   	nan             
2840  	1.19443050716   	1.18727276153   	1.20129662027   	1.15729837584   	1.31224954474   	1.16808662878   	9.69819633207   	nan             	1.11046261897   	1.1912978036    	1.20341889486   	1.10623354569   	1.24942537214   	1.0319289166    	10.0548330016   	nan             	1.09739128516   	1.14878175117   	1.16312670044   	1.1200169695    	1.30119858175   	0.960373179729  	13.0901819928   	nan             	1.08439213347   	1.14341439474   	1.14967907995   	1.20465723794   	1.14987229027   	1.02613081179   	10.8775222022   	nan             
2968  	1.19593708277   	1.17820706604   	1.20340232493   	1.14860132862   	1.32033561338   	1.04997502736   	10.5639129035   	nan             	1.11442351033   	1.20008929531   	1.2273084755    	1.09525593032   	1.25286852471   	1.03169417551   	10.7334327511   	nan             	1.10199780751   	1.15378391774   	1.18374510705   	1.1386255976    	1.30353928827   	1.13876408304   	13.5900483525   	nan             	1.08897272331   	1.11205785318   	1.15823107348   	1.16384415796   	1.15245199979   	1.07555509088   	11.4882717369   	nan             
3096  	1.18434445544   	1.17483299009   	1.19000853823   	1.1639079748    	1.30944453904   	1.11663273189   	11.0932755683   	nan             	1.09774417676   	1.19650807763   	1.23103402568   	1.09161136227   	1.24982923821   	1.02833569627   	11.1460443499   	nan             	1.08456976644   	1.1502057914    	1.18023816564   	1.12814051746   	1.3021939814    	1.09073842009   	14.6887982596   	nan             	1.0867400252    	1.10172644798   	1.14361850193   	1.17634514016   	1.15870399264   	1.0010452458    	10.9790661891   	nan             
3224  	1.18058163011   	1.19781968056   	1.19792974551   	1.18681562174   	1.31671939489   	1.09955100553   	12.1967087494   	nan             	1.12236263558   	1.20142849544   	1.3879695114    	1.13615105463   	1.26000885254   	1.03330860002   	11.6070169021   	nan             	1.0993365406    	1.15209947365   	1.19116861607   	1.13914980709   	1.30536034499   	1.11604178909   	15.072434622    	nan             	1.08593286316   	1.10894199566   	1.15631925347   	1.21138041347   	1.14163338642   	1.0414025629    	11.0769344458   	nan             
3352  	1.20539190011   	1.22226605478   	1.20469385518   	1.19237747162   	1.328913674     	1.62286209358   	12.5815409237   	nan             	1.13058271039   	1.20165919006   	1.2601223443    	1.13273624121   	1.26437649822   	1.0345111041    	12.0229590141   	nan             	1.10378218746   	1.15259870698   	1.19757560269   	1.14363027762   	1.30694777749   	1.13389699037   	14.646606067    	nan             	1.08887461051   	1.10808611015   	1.15802573418   	1.21721708961   	1.15497386159   	1.02190944953   	11.3098631369   	nan             
3480  	1.19462035815   	1.26188705173   	1.24735028871   	1.17129874219   	1.33104113625   	1.12768445738   	12.8010681087   	nan             	1.13741908224   	1.2012742225    	1.27206495987   	1.14970419446   	1.26718523831   	1.03554242682   	12.3356269225   	nan             	1.10383022592   	1.15165035933   	1.20865147722   	1.14327044714   	1.30649937358   	1.10666156204   	15.8908972165   	nan             	1.08852108692   	1.10742922788   	1.15651728863   	1.20352591319   	1.15430304885   	1.02258641612   	10.7821029918   	nan             
3608  	1.19775823098   	1.22395602531   	1.23013658379   	1.18122716767   	1.33395474408   	1.11060078034   	13.8489356831   	nan             	1.13568742929   	1.1982389894    	1.2731526945    	1.18020747694   	1.266087427     	1.0221943694    	13.3250142053   	nan             	1.10585105209   	1.14600737567   	1.20921499831   	1.16417166552   	1.30847146689   	1.21353926129   	17.1593632513   	nan             	1.09180045391   	1.10542818571   	1.16080809964   	1.17526097957   	1.09019855307   	1.03078710217   	10.5976491282   	nan             
3736  	1.19864772072   	1.33244880846   	1.27254403468   	1.15694600475   	1.338768231     	1.11624796409   	14.1115893582   	nan             	1.14526670115   	1.20418532584   	1.29563366345   	1.22222408797   	1.27606879971   	1.03335535191   	13.5181419937   	nan             	1.10980176539   	1.15925660342   	1.23210646874   	1.18376610459   	1.30758185833   	1.13741511054   	16.9309660643   	nan             	1.09582788985   	1.1405179375    	1.16749404476   	1.21928903407   	1.14409242094   	1.10665459914   	12.6955154786   	nan             
3864  	1.19112388389   	1.35230422512   	1.29703347979   	1.176999274     	1.32436969457   	1.12382539967   	14.6454030251   	nan             	1.22686122436   	1.19640712997   	1.29386029253   	1.20753476204   	1.27251885695   	1.04128274133   	13.6233331299   	nan             	1.11309835674   	1.15073423869   	1.22830580445   	1.19165292121   	1.30457040727   	1.12148090447   	17.8554702154   	nan             	1.09617208229   	1.13973198409   	1.16924937409   	1.23530567192   	1.13799320345   	1.04396825434   	12.4878377742   	nan             
3992  	1.19570857413   	1.41015265338   	1.36436274013   	1.19677564573   	1.32799975043   	1.07035879101   	15.0079222053   	nan             	1.16691616487   	1.21894897023   	1.35090301674   	1.2635340569    	1.28381858089   	1.03972719671   	14.3098919609   	nan             	1.13488030077   	1.19286947524   	1.32578732243   	1.32259266498   	1.30104891598   	1.1469970395    	16.5757299824   	nan             	1.09923734825   	1.10981359948   	1.18287536028   	1.20177825473   	1.15307357914   	1.06723157403   	13.1915744329   	nan             
4120  	1.20074205663   	1.26716313856   	1.27119100412   	1.17625429249   	1.33607138714   	1.14920732097   	15.7257316525   	nan             	1.15967486657   	1.17540055527   	1.29061580403   	1.32421987506   	1.2667118429    	1.04629041726   	14.7713689348   	nan             	1.1111090585    	1.14150546975   	1.22538547936   	1.20556268154   	1.2830125713    	1.06735226176   	17.6561415284   	nan             	1.10551610238   	1.1064378383    	1.1728021068    	1.19668957007   	1.15217996336   	1.03201652481   	12.6527547396   	nan             
4248  	1.20235615968   	1.2473421292    	1.36334611207   	1.18062974095   	1.34242078245   	1.15275516234   	16.6961451878   	nan             	1.16328164686   	1.19370412561   	1.34021158142   	1.28152619061   	1.26518510705   	1.04469979917   	14.8147666172   	nan             	1.13531809561   	1.17851619437   	1.30871647986   	1.28936755868   	1.29302103391   	1.06442596164   	17.897346648    	nan             	1.10157884959   	1.11237040219   	1.18208730034   	1.2257306457    	1.14528624064   	1.02402320979   	13.310739209    	nan             
4376  	1.20633021459   	1.33520601114   	1.34180307416   	1.18394719671   	1.34812344981   	1.16145766794   	16.8173258208   	nan             	1.17132005074   	1.18255404388   	1.30710665796   	1.24643595165   	1.2755444526    	1.04287259669   	15.041218058    	nan             	1.11513273814   	1.14479738902   	1.23555500025   	1.24070498814   	1.28527095661   	1.0038533217    	18.308121488    	nan             	1.10531631375   	1.10980086076   	1.17406916189   	1.25128056035   	1.14591002157   	1.02298188586   	13.7797689372   	nan             
4504  	1.21390412549   	1.27023253542   	1.43913013434   	1.19875090425   	1.34814062995   	1.13819077674   	16.874534736    	nan             	1.17817442652   	1.19471650273   	1.32340407578   	1.27541678416   	1.27517423883   	1.05299917899   	15.0194583643   	nan             	1.12101458215   	1.15319320566   	1.23872270228   	1.2367050839    	1.29611694036   	1.07751600412   	18.2519600471   	nan             	1.1080219819    	1.11014430136   	1.17444143818   	1.15410067276   	1.15179800697   	1.02787683794   	15.0762612244   	nan             
4632  	1.22698047999   	1.23185269007   	1.30496691363   	1.21897016708   	1.3369302351    	1.12650430011   	17.9318332011   	nan             	1.17323014604   	1.18746522801   	1.32415492168   	1.26889569981   	1.27544473922   	1.05583487071   	15.6901876611   	nan             	1.1379605829    	1.14709101802   	1.2337849701    	1.29675756041   	1.29736223491   	1.10174948661   	21.6682830093   	nan             	1.10467704528   	1.10692214816   	1.1688055408    	1.25069157273   	1.13441831144   	1.04552593259   	13.3251394698   	nan             
4760  	1.21161301131   	1.34237076747   	1.3850659699    	1.25349363      	1.36271607259   	1.1541475184    	17.848441865    	nan             	1.17653712099   	1.19265171326   	1.53676687244   	1.27146686271   	1.27796971413   	1.09690381231   	16.5810577599   	nan             	1.12047979163   	1.22650810154   	1.24200967078   	1.23371698573   	1.2996853643    	1.10323892946   	18.0944943146   	nan             	1.10379797138   	1.10788028466   	1.17126714585   	1.25683448267   	1.14517092691   	1.06398306504   	nan             	nan             
4888  	1.2166314875    	1.29856891503   	1.30611411526   	1.19769142031   	1.36384139348   	1.1262409842    	18.3031701049   	nan             	1.18697039398   	1.19355754129   	1.34156559706   	1.28104129908   	1.27655715556   	1.08134219741   	16.3163772651   	nan             	1.12403540209   	1.15759452999   	1.24272160631   	1.32712910657   	1.28777679741   	1.06937137278   	17.8852062789   	nan             	1.10646256902   	1.10944092718   	1.31878856612   	1.20799039951   	1.14362070915   	1.03297828455   	nan             	nan             
5016  	1.24219078019   	1.28588400034   	1.31514120807   	1.25805174519   	1.36348627632   	1.14628455202   	18.8093459536   	nan             	1.19671204014   	1.19901486766   	1.35546864897   	1.3100755871    	1.27869010418   	1.07367037765   	16.298042539    	nan             	1.1244443803    	1.1553628767    	1.25305688175   	1.23231488955   	1.29804821572   	1.04726764002   	18.9255250757   	nan             	1.10550354975   	1.10494505052   	1.35109181197   	1.30837965815   	1.14439693533   	1.03404036712   	nan             	nan             
5144  	1.22896645398   	1.30280680237   	1.32880400643   	1.30107685979   	1.35373976894   	1.13071909204   	18.8648425554   	nan             	1.18145594331   	1.26970627725   	1.35022368126   	1.32137814433   	1.27817514347   	1.05525910998   	16.9696006494   	nan             	1.12000147056   	1.15149957665   	1.25051271071   	1.34083380625   	1.28481997857   	1.11993734759   	20.7075681856   	nan             	1.10723366036   	1.13162401776   	1.29173722519   	1.2580174877    	1.15003361062   	1.03010161354   	nan             	nan             
5272  	1.23024295274   	1.25044058468   	1.33164298397   	1.24815619361   	1.37101910864   	1.13178465492   	19.994397008    	nan             	1.18630801447   	1.19265402442   	1.36117721803   	1.31821697216   	1.28037396987   	1.05216160252   	16.9182615471   	nan             	1.11966266173   	1.15161493889   	1.25387930844   	1.40783957241   	1.28508466809   	1.07479831293   	19.7721721085   	nan             	1.11063734681   	1.10363479536   	1.18321623313   	1.18652214379   	1.14493375125   	1.0296412629    	nan             	nan             
5400  	1.22727044672   	1.23508513969   	1.33465799711   	1.34605876791   	1.36105985885   	1.12019959141   	20.7932707946   	nan             	1.19198242721   	1.20684272597   	1.63880194721   	1.31927887378   	1.27964652502   	1.04762136373   	16.957842082    	nan             	1.12545370475   	1.21210449069   	1.2549995104    	1.41504784253   	1.30020355489   	1.08520841857   	20.0638335865   	nan             	1.1080160118    	1.10269666439   	1.17759035708   	1.18217747124   	1.14365488616   	1.04270204691   	nan             	nan             
5528  	1.26323260659   	1.24197388157   	1.34716732067   	1.38672789018   	1.37912582292   	1.15601250102   	20.7557885445   	nan             	1.19837606364   	1.28619938562   	1.37356559145   	1.30517675363   	1.27495045047   	1.07225890733   	17.8385578458   	nan             	1.12648240857   	1.15490520235   	1.26102551844   	1.26172770206   	1.28444801119   	1.07596821846   	nan             	nan             	1.12007360583   	1.10669068626   	1.17850328307   	1.26537839607   	1.14504960861   	1.02540308809   	nan             	nan             
5656  	1.26419052155   	1.23550318792   	1.34392117834   	1.36833450448   	1.36937424297   	1.15966189693   	20.6072317809   	nan             	1.18905043435   	1.20119597355   	1.36363969916   	1.30409575764   	1.28335925863   	1.03564962004   	17.6923626282   	nan             	1.12327448595   	1.15210962335   	1.25842535045   	1.23926867543   	1.30196108918   	1.05822855282   	nan             	nan             	1.12838634011   	1.10500921706   	1.18103922905   	1.26031107803   	1.1340269428    	1.03244115095   	nan             	nan             
5784  	1.2185281223    	1.31632606917   	1.3523566493    	1.27181670848   	1.38488763311   	1.12755343828   	21.0252699184   	nan             	1.19343957592   	1.20408016857   	1.38233664554   	1.3084043176    	1.28429066167   	1.05190215576   	17.650952125    	nan             	1.12553600919   	1.1611297574    	1.28378205039   	1.45364507892   	1.29556484991   	1.07717977555   	nan             	nan             	1.11147831409   	1.10796107507   	1.17428477071   	1.17906167314   	1.14768940145   	1.0173214807    	nan             	nan             
5912  	1.24446505719   	1.23670624277   	1.35698527183   	1.26815965454   	1.37804644319   	1.11226000278   	21.6614081041   	nan             	1.19511922147   	1.19098008926   	1.58015867035   	1.29810600245   	1.28674709594   	1.06536142859   	17.7697751684   	nan             	1.12679675161   	1.1474514076    	1.25560195227   	1.2324101638    	1.29553526222   	1.05977291232   	nan             	nan             	1.11489416679   	1.10619083871   	1.1768767019    	1.1332895592    	1.14804895943   	1.03254750873   	nan             	nan             
6040  	1.24837877984   	1.22675771469   	1.35986014675   	1.44594350166   	1.38230461629   	1.11484843688   	22.6740336238   	nan             	1.19466856713   	1.22068560111   	1.40435502602   	1.37380347074   	1.28168949796   	1.05675860615   	17.9026626215   	nan             	1.12729978956   	1.20319754453   	1.38829187723   	1.64794971918   	1.28853657198   	1.03550457779   	nan             	nan             	1.11525010446   	1.10991452362   	1.19401039789   	1.19545428177   	1.14577324119   	1.03842809663   	nan             	nan             
6168  	1.24258400311   	1.22042609148   	1.3560210565    	1.47783817786   	1.3814633864    	1.1411555184    	22.0567211235   	nan             	1.19114935081   	1.18355713797   	1.32597163598   	1.26212091743   	1.27863045789   	1.03889860615   	18.709787073    	nan             	1.12475560109   	1.19644905799   	1.4191116551    	1.34714477972   	1.28985757042   	1.0827263899    	nan             	nan             	1.11333745349   	1.10177217198   	1.17504996153   	1.27466407394   	1.12802671713   	1.0187474298    	nan             	nan             


==> fullsource/figures/data/vslibs/IvyBridge_MKL_lsf.1.dat <==
n     	slauum          	ssygst          	strtri          	spotrf          	ssytrf          	sgetrf          	strsyl          	stgsyl          	dlauum          	dsygst          	dtrtri          	dpotrf          	dsytrf          	dgetrf          	dtrsyl          	dtgsyl          	clauum          	chegst          	ctrtri          	cpotrf          	chetrf          	cgetrf          	ctrsyl          	ctgsyl          	zlauum          	zhegst          	ztrtri          	zpotrf          	zhetrf          	zgetrf          	ztrsyl          	ztgsyl          
24    	1.81453469254   	1.00665249297   	1.02461188944   	1.33135743924   	0.219263649349  	1.17590659341   	0.853127557137  	0.763304786417  	1.75284721195   	0.997974113675  	1.03870445344   	1.26549413735   	0.157060287883  	1.75757035981   	0.875131437852  	0.697822097763  	1.56802306242   	1.00256454687   	1.02126322405   	1.22576983113   	0.228963922033  	1.25965429275   	0.994338541468  	1.07513585283   	1.44410876133   	0.999489678753  	1.02540340166   	1.16032388664   	0.232216270088  	1.23447808876   	1.00009806806   	1.01629647047   
152   	1.13383938295   	1.26798834149   	1.21185058588   	0.931952837886  	0.514337018004  	1.00473800504   	2.26950913689   	1.01972420022   	1.08452022375   	1.21150228364   	1.05620334736   	1.07489327264   	0.477886294405  	1.14145435718   	1.40079335422   	0.938920440489  	1.02875660687   	1.30639311689   	1.1475463022    	1.07412570191   	0.592057074686  	0.984818564221  	1.78614769987   	2.17448220052   	1.03074220375   	1.31245157178   	1.08648511943   	1.08459690942   	0.655195302468  	1.02111817838   	1.77422169318   	1.88615738889   
280   	1.03644473983   	1.19288986745   	1.21595362055   	1.22857818824   	0.668550684505  	1.02846492934   	2.64499696987   	1.2248057814    	1.02197304754   	1.14318908906   	1.08870768865   	1.06415818106   	0.734456504388  	1.05935586336   	2.06853400894   	1.18955743149   	1.0028931037    	1.19341757889   	1.15136320735   	1.06658331865   	0.756202411141  	1.01026380626   	3.01786741145   	2.94448121452   	0.99838736614   	1.76673087105   	1.06605342395   	1.05843377335   	0.838032397204  	1.01459642765   	2.45932258559   	2.63260709956   
408   	1.0161255666    	1.19603727781   	1.22449614651   	1.15345981636   	0.777792561936  	1.0401484761    	3.53896734906   	1.43908146518   	1.01495522876   	1.1228786945    	1.0818070338    	1.02730513553   	0.902957606363  	1.02423077115   	2.93672549864   	1.49203193923   	0.996866895991  	1.17874932444   	1.1337345945    	1.08872097918   	0.869306737315  	1.01108813192   	3.1929922411    	4.03190149019   	0.991987773517  	1.523221669     	1.08412337721   	1.06362725273   	0.950272527196  	1.02051402247   	2.710734498     	3.08199761771   
536   	0.998406814785  	1.15873124155   	1.19410803716   	1.08322106431   	0.838989299292  	1.15164279301   	4.68712805843   	1.72899136471   	1.00454259854   	1.08691422042   	1.07800523296   	1.01958181654   	0.915786815711  	1.01371268809   	4.14159979406   	1.64952857299   	0.987927659804  	1.12828982992   	1.13279174721   	1.04942364399   	0.992138595129  	0.874987531401  	4.01586634815   	4.89843979866   	0.986997144458  	1.42584363274   	1.0588256211    	1.02654823422   	1.01836021593   	1.01448721072   	3.07923668026   	3.52979640957   
664   	1.00734498936   	1.14729856479   	1.21773672654   	1.10596158854   	0.912117599569  	1.14086950512   	5.67525506997   	1.97619260322   	1.00838298092   	1.09694319074   	1.09889987001   	1.02938159783   	0.935135169362  	1.00659790127   	4.03960908642   	1.79101310977   	0.995461980368  	1.13048560729   	1.1429683043    	1.08338538697   	0.69034364942   	0.979023532608  	3.95045365806   	5.25774597322   	0.992947671829  	1.31350613786   	1.07339589781   	1.04284171098   	1.0165473325    	1.01858121118   	3.03790052932   	3.7238649326    
792   	1.02353846855   	1.13392555638   	1.12354352379   	1.05769923079   	0.702140928742  	1.25553566703   	6.18706611343   	2.12210116763   	1.0127246311    	1.08497450885   	1.08940658467   	1.00897696112   	0.974794806723  	0.99469455732   	4.60580092767   	1.95909915662   	1.00196292237   	1.12446723451   	1.13915560604   	1.0317330629    	0.970268296596  	1.03520324858   	3.97035980383   	5.79502875761   	0.996539019044  	1.25113975788   	1.07073429432   	0.878236063787  	1.02126266833   	1.02285982273   	2.96284230376   	5.28006072808   
920   	1.01593221232   	1.13088444431   	1.11960511605   	1.02130854578   	0.794684840309  	1.14509923877   	6.79195816142   	2.30199915403   	1.01462730702   	1.08714092555   	1.08655871017   	0.962180004919  	1.10329922587   	0.998036078122  	4.49082599764   	2.26737735171   	1.00470037975   	1.12551350789   	1.14066590555   	1.02883721788   	1.04969747968   	1.00689750296   	4.49071208298   	6.55892203862   	0.995603807754  	1.22920282141   	1.07607566186   	0.967740127251  	1.05904058327   	1.02377012155   	3.37169371759   	6.92903792366   
1048  	1.0194399183    	1.13221044359   	1.10914156819   	1.02724585196   	1.00773489753   	1.00303480946   	7.31514184788   	2.4524939608    	1.01434986683   	1.10286135467   	1.1206859841    	1.03837003353   	1.11466774015   	0.991558742653  	5.21183293957   	2.74183757033   	1.00516284129   	1.10866650788   	1.09130228031   	1.00172026557   	1.0506778418    	1.01241188242   	4.96152897623   	7.59881152852   	0.991157959441  	1.33600570161   	1.05788073711   	1.10210998399   	1.04187762365   	1.00182906131   	4.12579397147   	8.4749260826    
1176  	1.03488770581   	1.13602018124   	1.10863856586   	1.01887706708   	1.09433943931   	1.02425008623   	7.76916537448   	2.63182562652   	1.01984944415   	1.09393061152   	1.10657833659   	0.963457711368  	1.09193027775   	0.986394316075  	4.90745682197   	3.17280184443   	1.01161704655   	1.10282146681   	1.08472311857   	1.00235027755   	1.05956414095   	0.992527766192  	4.90080980465   	8.89380248368   	0.998391733958  	1.2817357059    	1.05933039221   	1.02072856387   	0.767414899837  	1.06223316368   	5.99874322005   	8.29868813423   
1304  	1.0421069459    	1.13010964926   	1.08018772254   	1.02971194595   	0.972363286101  	1.03023962814   	8.12696342913   	2.78643850662   	1.02229810881   	1.08701409647   	1.09445846261   	1.01563905621   	0.843915064584  	0.983463958973  	5.96627170735   	3.6999704951    	1.01785320651   	1.09577051357   	1.07680191535   	1.000146068     	1.06422363898   	1.04925990498   	5.00422873278   	10.653038126    	1.00636423539   	1.24366875536   	1.05704747233   	0.97616157834   	1.08012231504   	1.0121207872    	6.96056742978   	8.32692488133   
1432  	1.06029903604   	1.13337893055   	1.08300883784   	1.01229894014   	1.00892548065   	1.02911031046   	8.41599067485   	3.09444706047   	1.03246765479   	1.08288547152   	1.08779697557   	1.0006529025    	1.14904310999   	1.00752818191   	5.92366582851   	4.20509388915   	1.02579520335   	1.09807952329   	1.07015037288   	1.05853378981   	1.07249650728   	1.00872396494   	6.33749300235   	13.1560403957   	1.01588896895   	1.21873623002   	1.05285044139   	0.973180795065  	1.0553853439    	0.973248906451  	6.16189814213   	7.86570425449   
1560  	1.04859908862   	1.10846911288   	1.07985546656   	1.03355140856   	1.07343560315   	0.975906977394  	8.84968511579   	3.67828649553   	1.03085686819   	1.06955385753   	1.08255870893   	0.998838146197  	1.10252442629   	1.00770362105   	7.03866870595   	4.5566359351    	1.03069618699   	1.08626809042   	1.0674148817    	0.978664817034  	1.07232665734   	0.926283197921  	7.8837459591    	16.0295999856   	1.01344951982   	1.19050852386   	1.04547008884   	0.980203068306  	1.09374881346   	1.03470363056   	11.9706527541   	12.6675196727   
1688  	1.0746407611    	1.10740715136   	1.06911812542   	1.08793101949   	1.10310187466   	1.02805940724   	9.27903087826   	4.81561593806   	1.0332390364    	1.06779232816   	1.07327168603   	1.00279322612   	1.10185284437   	0.973800321608  	7.88026931488   	4.86501969667   	1.02989193791   	1.08749857834   	1.06064275789   	0.999681828548  	1.07303981343   	0.867906578316  	10.3070527775   	15.0294494113   	1.01206377087   	1.17714395832   	1.04371819142   	0.973838024797  	1.10488289724   	0.99104066702   	9.64792633954   	9.11340290333   
1816  	1.04824428109   	1.10923080573   	1.06392384921   	1.02133084761   	1.11071579664   	0.985370336437  	9.88786180054   	4.92417181514   	1.03532972226   	1.06737226515   	1.06964111713   	1.00634916257   	1.10289352119   	0.988622196047  	8.99773529414   	5.10029053864   	1.03375700716   	1.08555408522   	1.05914099705   	1.02093784685   	1.0819984884    	0.934660208642  	9.22850238551   	14.2039185928   	1.0185059065    	1.16037605842   	1.04493488236   	0.976426465469  	1.09783662717   	0.984210585352  	8.02218060658   	10.4776870765   
1944  	1.06700007201   	1.10813607456   	1.05794222326   	1.01585898406   	1.10896320194   	0.979941604314  	10.778211553    	4.81095014393   	1.04228186728   	1.07538691271   	1.06296463018   	0.999980903284  	1.10519405993   	0.996926746236  	9.44830918231   	6.01004243192   	1.03652998543   	1.09075362564   	1.05783651256   	1.01340220833   	1.08745045422   	1.23943319847   	10.5703502293   	15.0615334294   	1.02126263396   	1.15237686487   	1.0378154819    	0.984862254121  	1.10048268411   	0.983492708012  	7.5279007946    	9.78600423757   
2072  	1.05787867683   	1.08922655623   	1.09235631023   	0.963851413374  	1.11295375073   	1.22628387905   	11.3567048981   	6.56982978582   	1.03050006491   	1.06746002751   	1.09817868429   	0.998176215977  	1.10065841579   	0.991296199798  	13.4341095704   	5.64330966559   	1.03147517875   	1.07514398026   	1.07604509691   	1.14333783177   	1.0827704029    	1.1384247308    	12.8111515852   	15.3557644083   	1.02146829861   	1.12978585846   	1.0549889907    	0.994153136517  	1.08907284867   	0.986876504844  	7.42197385012   	13.0560144431   
2200  	1.06196402173   	1.09354740436   	1.08565771444   	0.976574823456  	1.11703144914   	1.96803184961   	13.3868504081   	5.56977427459   	1.03832434211   	1.07105046727   	1.08756126064   	0.986741703901  	1.09709191546   	0.993508930467  	11.7422928198   	5.76968485764   	1.03143029416   	1.07713767549   	1.08195097901   	1.01438945391   	1.07774124856   	1.26577845341   	11.6763438289   	15.7146708762   	1.03006346235   	1.11629541585   	1.05054615154   	0.991934334585  	1.09080653027   	1.00049439002   	9.44133601776   	10.6211223358   
2328  	1.08148239407   	1.09666717772   	1.0874484145    	0.980598543414  	1.13309976508   	2.41157934797   	13.4968723378   	6.02271117667   	1.03910953168   	1.06852469494   	1.08573230844   	1.00982112731   	1.09637873072   	0.99757190897   	15.5130062637   	6.547090389     	1.03747543584   	1.07220874788   	1.06898543211   	1.02674957016   	1.08448840697   	0.983662835618  	12.2979041781   	17.3863959548   	1.03091614219   	1.10751503772   	1.05456799278   	1.00754510098   	1.09289722797   	1.00297878813   	10.2528141315   	11.33154297     
2456  	1.07995833452   	1.0999776054    	1.08988838983   	0.967651875088  	1.14154196468   	1.8793606645    	14.6566297998   	6.28359171161   	1.04094414525   	1.07248385669   	1.08485485903   	0.990450297263  	1.10741254868   	1.00327663341   	13.6841429993   	6.23528726479   	1.04409344109   	1.07080565496   	1.06780433312   	1.00926125152   	1.0853384002    	0.961049268242  	12.7431225999   	16.4276364575   	1.03808697878   	1.10335320546   	1.04795685175   	1.00489985432   	1.09620222956   	1.00096153666   	8.24920893525   	11.7883389486   
2584  	1.09022634035   	1.09824826163   	1.07208036756   	0.982238716942  	1.14238179522   	1.64372295346   	16.0667394238   	7.76295152284   	1.0466171584    	1.06478067607   	1.07589063356   	0.996817593331  	1.10012701755   	1.00062645065   	13.9129482555   	6.55394782241   	1.04490268199   	1.07039748805   	1.06040165211   	1.01214356206   	1.08792556133   	0.814294578366  	17.5851898218   	17.0249851727   	1.0430070285    	1.09057393742   	1.03979059005   	0.998446963637  	1.09099628466   	1.03004919407   	8.37051128808   	11.9807991697   
2712  	1.08506442711   	1.10341724138   	1.07189047885   	0.97267095351   	1.14988969084   	1.00638506649   	17.0661454779   	6.48529745468   	1.0483251748    	1.06636986672   	1.07442093771   	1.00932742858   	1.10937561048   	1.00215639111   	15.8520867811   	8.86595141741   	1.05087254424   	1.06509211212   	1.06717274354   	0.990871864966  	1.09266553749   	0.921147607457  	15.6952619412   	17.561923275    	1.04546410468   	1.08778202168   	1.03903546082   	1.00899032453   	1.09572170757   	1.01038727174   	10.2669420882   	12.3220072284   
2840  	1.08995601982   	1.09532953784   	1.06861338331   	0.991442895256  	1.14597812034   	1.00330252625   	18.4439857757   	6.90124850067   	1.04804485919   	1.06227214809   	1.07864732101   	1.00172123067   	1.11816748858   	0.999244419228  	15.0514110054   	6.98719335126   	1.04847730453   	1.07485235844   	1.05790077681   	1.01667399124   	1.09039339396   	1.08387562113   	14.2046595623   	17.3629865411   	1.04934556356   	1.08027002798   	1.0369622861    	1.01049787602   	1.09634659584   	1.00387865272   	8.63006886962   	14.1813274231   
2968  	1.10230773614   	1.10064865664   	1.06677504842   	0.987993294188  	1.13434190146   	0.993306988428  	19.5919532906   	7.02962138471   	1.05181214095   	1.06301546018   	1.07887375834   	0.990524251097  	1.12367412999   	0.997327161027  	16.0807668775   	7.29115320834   	1.05283479222   	1.07287612664   	1.05730335355   	1.00572851025   	1.10034633017   	1.28703343877   	15.0546344686   	18.0236343446   	1.0563644015    	1.07859981989   	1.03470345671   	0.986755301786  	1.1011245554    	1.06361722037   	9.65567223791   	12.8243547047   
3096  	1.09822652422   	1.09643439789   	1.06281844266   	0.995786919999  	1.15146215987   	1.09803954534   	20.4773560842   	7.26522739523   	1.05630676481   	1.06744009807   	1.07370606086   	0.998597585871  	1.12810966991   	1.01889255844   	16.4156279051   	7.48739376014   	1.05559598417   	1.07371543486   	1.05113196749   	1.01850778665   	1.09665945765   	1.25328862236   	16.2917036111   	17.9998014991   	1.09051977097   	1.12443996462   	1.0279989325    	0.996447072477  	1.09759829649   	0.990214428303  	9.6716998213    	12.7159282485   
3224  	1.10444224355   	1.09246372178   	1.06215814407   	1.01272587896   	1.15641944909   	1.03527532696   	21.4839774024   	7.52551584726   	1.06493509043   	1.06612456314   	1.06132231547   	1.00719733483   	1.13541992857   	0.997881772917  	20.6424016365   	7.92316586422   	1.05565151229   	1.07115632682   	1.05550828269   	1.01677955164   	1.10198696373   	0.998247730281  	15.1711095768   	21.5125927399   	1.06098903807   	1.11799429936   	1.01663995032   	0.992932721439  	1.09249456569   	1.04321315405   	8.92554576716   	14.1240986726   
3352  	1.10725520796   	1.08778830596   	1.06247810506   	1.0038820427    	1.1593278721    	0.957407508271  	22.3201818469   	7.69615452833   	1.06725989433   	1.06283788395   	1.0587513801    	1.00007860921   	1.15054086085   	0.998769693278  	18.1104656955   	7.24300285112   	1.06114782567   	1.06674050361   	1.04774758557   	0.998827206494  	1.10597619412   	1.07455511506   	15.3010466015   	18.5268884375   	1.06445153382   	1.11203560605   	1.02826160092   	1.00919609582   	1.0965185745    	0.961540161997  	8.02110089216   	14.5406228714   
3480  	1.11180569092   	1.08641890138   	1.06138050029   	1.00751239271   	1.15613063      	1.12105380435   	24.0436516234   	7.72892099197   	1.0758018062    	1.06527262012   	1.05574843774   	0.99223021992   	1.15009579663   	0.987738501153  	20.1570942838   	7.77476187584   	1.07604656792   	1.06805439417   	1.04681257694   	1.00443939579   	1.10936879633   	0.971182655723  	15.4908818735   	19.1023835952   	1.06752177783   	1.11480473124   	1.02781834153   	1.0115024189    	1.0941231262    	0.96316159428   	9.87113318333   	13.9861427166   
3608  	1.11494010988   	1.08198633307   	1.09121581558   	1.01285939642   	1.16933020197   	1.0138709561    	24.2778961794   	8.4033640335    	1.08270342932   	1.05829462237   	1.03808827951   	1.00665160474   	1.12896919184   	1.00102917314   	18.5278284297   	7.5579545273    	1.06838864865   	1.06072276393   	1.06043318884   	1.00855161516   	1.10820476651   	1.02765459745   	16.8424179663   	20.9574790342   	1.07128938077   	1.10386894981   	1.03161046051   	1.00220438035   	1.09481317293   	1.0010744552    	10.9551532281   	14.8017174359   
3736  	1.11453686841   	1.08149525148   	1.07693549267   	1.00607007766   	1.16853313421   	0.908175860604  	25.0126773061   	10.2845520826   	1.09242759438   	1.05734449146   	1.06274253506   	1.01932774779   	1.16180088444   	0.995091168702  	19.1364606433   	7.53734604497   	1.07017648299   	1.06185680218   	1.05709705186   	0.992358250231  	1.10723482147   	1.04155438443   	15.857196178    	19.9740792008   	1.07490956749   	1.10028639198   	1.03152479854   	0.984010646761  	1.09733202885   	1.0143116514    	10.8407680553   	14.029645143    
3864  	1.12397971454   	1.07704521807   	1.07639912761   	1.01390847538   	1.16895451539   	1.0174528445    	28.2351972063   	8.40875227833   	1.09995005369   	1.05248425331   	1.05959458654   	1.02859641342   	1.12572530431   	0.991545929383  	19.6537638137   	7.71485019434   	1.07641385115   	1.05959779707   	1.05653880658   	0.99139738363   	1.10967276958   	0.973985240075  	16.2514306427   	19.945916511    	1.07721075264   	1.09723138529   	1.02848791424   	0.985928693731  	1.08081480771   	0.995962092433  	11.4211457533   	13.8970247127   
3992  	1.13530151694   	1.07631336806   	1.0753703596    	0.987433725442  	1.17379057046   	0.991713852283  	26.3321758419   	8.18585426767   	1.1056013585    	1.06011850232   	1.03624712272   	0.990252758395  	1.17877709794   	0.993900731073  	23.2375772705   	8.11772728364   	1.07719093694   	1.06054496508   	1.05534039407   	1.00047539359   	1.1155024352    	1.09107227794   	16.3391064712   	20.1388127404   	1.08451478069   	1.09820084606   	1.03698100202   	1.00950461149   	1.10044919691   	1.00654911481   	11.5990350391   	14.4128108281   
4120  	1.1246917529    	1.06779253363   	1.07001602824   	0.994703438311  	1.17431542594   	1.04485122449   	27.39443972     	8.76044340808   	1.17056462656   	1.05002402845   	1.05402595049   	1.00007404682   	1.11668861922   	0.984351410012  	20.297508459    	7.86487308716   	1.07736657817   	1.05106806241   	1.04749121984   	1.04635284217   	1.10895286488   	1.08689375877   	17.9238831692   	20.8167886301   	1.13652273669   	1.0909015267    	1.03296922775   	0.967051330435  	1.08815480721   	1.00827622238   	10.8375028993   	nan             
4248  	1.1302216658    	1.06611971094   	1.06470704351   	1.00880190267   	1.17510749717   	1.06113756373   	29.6771888117   	8.70808127518   	1.11853959675   	1.04980907447   	1.04955254272   	1.00447149551   	1.11629152634   	0.993394222653  	21.0328054924   	8.46177694773   	1.07862990454   	1.04841091253   	1.04686575779   	1.00062897443   	1.10763139764   	0.99429528037   	16.601098939    	20.9436426975   	1.13588611734   	1.08912182019   	1.0274915728    	1.00454313276   	1.07328091434   	0.997685502375  	12.0374592214   	nan             
4376  	1.12936090831   	1.06336193942   	1.05420309932   	1.00622696506   	1.18030923506   	1.08027565224   	28.6309236272   	9.07326554458   	1.12224118978   	1.04546803582   	1.04184396501   	1.01554527776   	1.1708902535    	1.00017956218   	21.3443869936   	9.8148862777    	1.08001209824   	1.0481771565    	1.04534531913   	0.991360712593  	1.10501197801   	0.931659210971  	16.9030161456   	21.0896812212   	1.08751956362   	1.0881928299    	1.02606917475   	0.975186249037  	1.09466958453   	1.00984296844   	11.1202996471   	nan             
4504  	1.05338666007   	1.0627904534    	1.06281847138   	1.03039218633   	1.18951438538   	1.03110409382   	28.9950585058   	8.88331766535   	1.05309112021   	1.05123347692   	1.04817056001   	1.01105747605   	1.17688851353   	0.974079455651  	20.9600015095   	8.2188983111    	1.03059653559   	1.04699754625   	1.04528613421   	0.998237770815  	1.10657513457   	0.964539799836  	17.7490586984   	nan             	1.03756271983   	1.08936930636   	1.02705849481   	0.984091324005  	1.09825083871   	0.96534238357   	12.1783682535   	nan             
4632  	1.05331896624   	1.05990238805   	1.06135985464   	1.0024454424    	1.18965233582   	1.0044731441    	30.8255113816   	8.93698595146   	1.05507378548   	1.03979762577   	1.04620328814   	1.0029707988    	1.10665020805   	1.00899032304   	22.168308747    	9.3405259358    	1.03042183084   	1.0430959328    	1.04365454906   	1.00435209176   	1.10945321868   	1.01917905389   	18.3122032484   	nan             	1.03628784022   	1.08365784646   	1.02345758717   	0.990252568851  	1.07493498963   	1.00658274022   	12.1616280546   	nan             
4760  	1.049908029     	1.05948673457   	1.05287112847   	1.01417672123   	1.16720351319   	1.03565078281   	30.266154609    	9.23994231289   	1.05458841547   	1.00336129512   	1.04333415982   	0.996765165374  	1.18406465363   	1.03854372416   	22.0292612131   	8.5796583049    	1.03257586226   	1.04568929859   	1.02165512439   	1.00791776125   	1.10118983912   	0.969086592198  	17.5926139544   	nan             	1.03628439846   	1.08227582261   	0.9936811952    	0.989079221506  	1.09509173115   	1.02005127739   	12.3895169039   	nan             
4888  	1.06080655124   	1.0594371626    	1.03986962318   	1.02507778992   	1.19650432784   	1.03105859241   	30.9325153963   	9.55832267255   	1.05997078047   	1.03950377915   	1.04334847363   	1.01940863018   	1.10490651369   	1.02810197634   	22.3831593351   	8.66818785343   	1.03604879159   	1.04432540472   	1.04060913149   	1.00444707393   	1.10586856497   	1.00557434947   	17.5298954026   	nan             	1.03662457625   	1.08579819405   	1.02248722812   	0.998881563256  	1.09166305604   	0.996914882111  	13.3021787778   	nan             
5016  	1.05444479568   	1.06245954339   	1.05775819684   	1.01296462491   	1.19661199087   	0.997851867703  	31.717853882    	9.65957550129   	1.10077031774   	1.03462021603   	1.04319717717   	1.01328255798   	1.10801088046   	1.01360648284   	23.2938981336   	9.39858382744   	1.04740376492   	1.04618351876   	1.03947372219   	1.00906463461   	1.11386150133   	0.993122867144  	17.5981253137   	nan             	1.03970052717   	1.08420955011   	1.01594629228   	1.01186376044   	1.09545825477   	0.997070450492  	13.6606501294   	nan             
5144  	1.06207390001   	1.06081619643   	1.06427788465   	1.02125468175   	1.19969725582   	1.00853668756   	32.6624499872   	9.73340885518   	1.06000388078   	1.04216481152   	1.03867931616   	1.01213491471   	1.11332346682   	0.993759542703  	24.5027611517   	9.12760062779   	1.04150633323   	1.01891933961   	1.03579893679   	1.00763224797   	1.11064714165   	1.01729652788   	19.2868599288   	nan             	1.04076381694   	1.07695576616   	1.01637640674   	0.997922219459  	1.09184098336   	1.00630228631   	12.5563764474   	nan             
5272  	1.06576425601   	1.06154337018   	1.04746550198   	1.02172460407   	1.20064197498   	1.01688058716   	32.5172635366   	10.133189705    	1.06268628091   	1.04190901674   	1.03709175853   	1.00987251322   	1.10875798403   	0.980672459005  	23.0361122044   	9.23263651922   	1.03651935967   	1.04224591554   	1.03548410691   	1.00722995211   	1.10896783594   	0.997711803708  	17.7064001648   	nan             	1.03974194946   	1.10908201342   	1.01011150654   	0.99885144873   	1.09884216395   	1.00926397903   	nan             	nan             
5400  	1.06109109207   	1.05718544991   	1.05185541149   	1.03958890971   	1.20863259292   	1.00924555851   	33.2069960509   	10.1390524439   	1.06312782934   	1.03657084034   	1.03425485878   	1.01940438792   	1.11435151995   	1.00190371734   	23.340666997    	9.95048930601   	1.03616475214   	1.03782001242   	1.03575850267   	0.971473734674  	1.11064912603   	0.997239913986  	18.8307485053   	nan             	1.04666604015   	1.07754149085   	1.01691354667   	0.98306444842   	1.09733877595   	1.00347092369   	nan             	nan             
5528  	1.06974787654   	1.06267452197   	1.05169299351   	1.01742841466   	1.21305841685   	1.01175746059   	33.0921358555   	10.0231614553   	1.071830304     	1.03899852176   	1.03111231376   	0.983427128989  	1.1120201895    	1.00278485944   	23.611912385    	10.2143285155   	1.03888442299   	1.04326209808   	1.0346817233    	1.00514480053   	1.11341578569   	0.98079021859   	20.3124253692   	nan             	1.0485029592    	1.07848141325   	1.0120465668    	0.981581459441  	1.09600102554   	1.00938770543   	nan             	nan             
5656  	1.06742512163   	1.0606095437    	1.05209212123   	1.02148885947   	1.2163989297    	1.04103289919   	33.9862584128   	10.9057936973   	1.06617261582   	1.03759871956   	1.03561121881   	0.992137197878  	1.11385054423   	0.993311792709  	25.0047106118   	9.86532121985   	1.05624139273   	1.03943228996   	1.03441108993   	1.00395710196   	1.11400134691   	1.05574699615   	18.8878893519   	nan             	1.0456763675    	1.07417792255   	1.015641477     	0.991835101734  	1.08328256571   	1.00997995142   	nan             	nan             
5784  	1.07741061388   	1.05810477631   	1.05272869733   	1.04665559554   	1.21467774097   	0.99622228988   	34.5531430484   	10.2857646125   	1.06766643055   	1.03911781716   	1.03503887485   	0.999902996639  	1.10818696184   	0.984005740449  	24.705738716    	9.64693601096   	1.04059753071   	1.04217327809   	1.03231403286   	1.00906859101   	1.11741368046   	0.98419083056   	18.5465107354   	nan             	1.06751170262   	1.07602582669   	1.02254439504   	0.990242720836  	1.10297074294   	0.999728587057  	nan             	nan             
5912  	1.07744536874   	1.05614598207   	1.05440479667   	1.02164133326   	1.19838878142   	1.03012685629   	34.5145362114   	10.8611033078   	1.06808037899   	1.03721055088   	1.03836638635   	1.00030814824   	1.20636344789   	1.00241371211   	24.6004823191   	9.52866975825   	1.03644740311   	1.04044050526   	1.03386097052   	1.00230491425   	1.12447107162   	0.982577827307  	nan             	nan             	1.06794459893   	1.0765026206    	1.01467752388   	0.996491926783  	1.06007038126   	0.999856663036  	nan             	nan             
6040  	1.07109552492   	1.086045793     	1.05451187084   	1.0476017701    	1.21203732445   	1.01936864461   	35.0007452285   	10.6043947379   	1.06226030136   	1.04424725537   	1.03193271022   	1.00409239096   	1.1233551368    	1.00392721674   	24.4329283987   	nan             	1.06404427925   	1.05498276211   	1.03278583179   	0.998895047933  	1.12502186847   	1.02506473002   	nan             	nan             	1.06991226107   	1.07632755426   	1.01181121505   	1.0045978624    	1.10247813885   	1.00080676759   	nan             	nan             
6168  	1.07482238704   	1.06788339887   	1.04774368151   	1.05101622846   	1.19998991193   	1.00576034231   	34.7197945801   	10.3749430966   	1.11314611808   	1.04059449352   	1.02745370871   	1.01338388584   	1.190211586     	0.988296663067  	24.9794223452   	nan             	1.05265921999   	1.05525976423   	1.02715500345   	1.00252032907   	1.11509210775   	1.04521424836   	nan             	nan             	1.07501213534   	1.06641750653   	1.01195736072   	1.02222871435   	1.10262016531   	0.997241521258  	nan             	nan             


==> fullsource/figures/data/vslibs/IvyBridge_MKL_lsf.10.dat <==
n     	slauum          	ssygst          	strtri          	spotrf          	ssytrf          	sgetrf          	strsyl          	stgsyl          	dlauum          	dsygst          	dtrtri          	dpotrf          	dsytrf          	dgetrf          	dtrsyl          	dtgsyl          	clauum          	chegst          	ctrtri          	cpotrf          	chetrf          	cgetrf          	ctrsyl          	ctgsyl          	zlauum          	zhegst          	ztrtri          	zpotrf          	zhetrf          	zgetrf          	ztrsyl          	ztgsyl          
24    	1.8000634216    	1.00608783882   	1.02747142571   	1.32473444613   	0.198882414333  	1.21561474946   	0.852035141357  	0.749975905446  	1.75653594771   	1.01035932043   	1.02796528447   	1.24842305366   	0.150738530764  	1.79027697546   	0.877901651291  	0.682723822917  	1.55131004367   	1.00312725523   	1.01206082853   	1.21607835136   	0.230088495575  	1.26789204383   	0.99569323451   	1.02195954399   	1.43566789538   	1.00778530623   	1.01728448744   	1.16359300477   	0.240865378131  	1.1987318362    	1.00079954387   	1.04171843438   
152   	1.46031806215   	0.857897741507  	0.820909260416  	0.774231675264  	0.499102864492  	0.645420790005  	2.29816510977   	0.994273562674  	1.51451596559   	0.838641182152  	1.05094276094   	0.668613582765  	0.434339287913  	0.66786390521   	1.41856050856   	0.85677672976   	1.47150766948   	0.771980632381  	0.817439262776  	0.325450178546  	0.636915998385  	0.762436441101  	1.92778446698   	1.79571664403   	1.61828406061   	0.984210204257  	1.10829427914   	0.33772783483   	0.604567310825  	0.548807218329  	2.06895957817   	1.80652229685   
280   	1.30643624387   	1.15421718532   	1.07158078088   	0.566394159077  	0.624098216009  	0.518830741286  	2.401098633     	1.1370540554    	1.37059425214   	1.27142487291   	1.02671176005   	0.560514999406  	0.586803055639  	0.609935445212  	1.79767155082   	1.10973045013   	1.38178637763   	0.888533049392  	1.16575685641   	0.335054683696  	0.780488457917  	0.635209988522  	4.24226257137   	2.76911723614   	1.47675891743   	1.12039415669   	1.20923197945   	0.374414301022  	0.815073537268  	0.602211907803  	2.37015229621   	2.79547477156   
408   	1.53447845634   	1.26090383452   	1.07380011841   	0.645958982235  	0.616511075074  	0.530661351702  	3.13684856232   	1.39461883404   	1.64442810216   	1.16576305663   	1.1867903943    	0.685927295064  	0.627446093047  	0.493191876844  	3.77863845696   	1.41083991769   	1.79130549654   	0.987943542013  	1.43643087961   	0.534639931434  	0.907509985216  	0.762986675578  	3.96143383389   	3.61988836193   	1.91159075086   	1.5325363468    	1.4163022473    	0.473165410526  	0.900680069352  	0.687484093516  	2.86577459702   	3.37906058671   
536   	1.5001582765    	1.3486351457    	1.22338688057   	0.717398288501  	1.089888814     	0.878194012457  	4.46404908728   	1.56840978021   	1.61497422868   	1.12453517597   	1.14349641655   	0.618717379195  	0.652973913273  	0.480264748791  	7.71290599267   	1.74028252889   	1.66058213633   	0.955163184223  	1.35855225178   	0.520453787044  	0.645127540491  	0.649258121856  	4.19022688152   	4.4992493938    	1.8075730088    	1.82645673884   	1.65909744752   	0.621754504096  	0.897198652244  	0.745765000183  	3.56691302062   	3.96661239261   
664   	1.72932221527   	1.44531537328   	1.84848168625   	0.708359718912  	0.641597347634  	0.702911786406  	7.68881400573   	1.79290448231   	1.84956284621   	1.11438973009   	1.97950827302   	0.724889798075  	0.684805473242  	0.573404716191  	5.49938075843   	1.78632737681   	1.90980745208   	1.12589585177   	1.74021126678   	0.769509966764  	0.892085629223  	0.742798407892  	4.82612570848   	5.01380620357   	1.95783806504   	1.7834746584    	1.57408272861   	0.550646120325  	0.937441983884  	0.83005218827   	3.9777147653    	4.43253750194   
792   	1.66126160604   	1.27993331988   	1.71891781312   	0.531048273464  	0.496817245782  	0.963917988534  	8.81032474998   	1.93690796339   	1.90000368792   	1.03493440064   	1.95931986577   	0.608336358594  	0.708410261433  	0.572611011839  	5.44757685904   	2.04574285771   	1.794281714     	1.19740353548   	1.47986060703   	0.619521888284  	0.768895984852  	1.00580839645   	5.01028943914   	5.83968900311   	1.9456487018    	1.49574163797   	1.39528017568   	0.494775424383  	0.936874094813  	0.847843443481  	5.16354583891   	6.4696710083    
920   	1.6103941842    	1.37499934199   	2.00897191348   	0.638277055997  	0.43477836419   	0.722748269711  	9.6438440655    	2.10355190858   	1.81856309885   	1.27427684571   	2.17734676807   	0.392113623489  	0.696975540548  	0.59907483149   	4.63993709959   	2.800752773     	1.66415516007   	1.2352958672    	1.72466115741   	0.668356153202  	0.828495348704  	0.804191755413  	6.26562895422   	7.19115440916   	1.83230882515   	1.47347000901   	1.47333879982   	0.444106174596  	1.00679526015   	0.889052198386  	4.86336656183   	9.34158999373   
1048  	1.56973176729   	0.926409296482  	1.30363175527   	0.445075262628  	0.4187403705    	0.937619252623  	9.92636991202   	2.30601654017   	1.63478509486   	0.96339092455   	1.46355257153   	0.501246861317  	0.689894436046  	0.96527127945   	6.04490457312   	3.54827591988   	1.58374037199   	1.12626494844   	1.56373031601   	0.459772075268  	0.813905563236  	0.928148175129  	7.29182244587   	8.65803536685   	1.7001350786    	2.03043403947   	1.54040703566   	0.467476506608  	1.03244659183   	0.984421077063  	5.13665909669   	11.8920152904   
1176  	1.46403494369   	0.922062573532  	1.2890613534    	0.61392715956   	0.456538676485  	0.814063844721  	9.56767856196   	2.48347867784   	1.56441935587   	0.915055881418  	1.40065064809   	0.477084283496  	0.779087026559  	0.714543823446  	5.73064934167   	4.38874110144   	1.65411760765   	1.12510952435   	1.44587491968   	0.645256522569  	0.84476777574   	0.972395548049  	7.28499102235   	11.2777855277   	1.7519315878    	1.56775455907   	1.53964165113   	0.486098921494  	1.12000352912   	0.904056225375  	12.0275980563   	16.8339000456   
1304  	1.61526488633   	1.01437686965   	1.56958942241   	0.603057800477  	0.501806879116  	0.88460377752   	9.33403273564   	2.74185167039   	1.71872146423   	0.950912262366  	1.76604600641   	0.490479790657  	0.806006332688  	0.758441615566  	7.03224578773   	5.27025420337   	1.67092867509   	1.1998100896    	1.53421522184   	0.705914424528  	0.847754528519  	1.03236660414   	7.45999183622   	13.4305262008   	1.76885625383   	1.69288055788   	1.48464867832   	0.553317557648  	0.967499059371  	1.12940444251   	6.82118702642   	14.6628140888   
1432  	1.56360967535   	0.960686979623  	1.3213708306    	0.600603749382  	0.520083578829  	0.876817988708  	9.4957601756    	3.10322738336   	1.61913775582   	0.9235043739    	1.61349215949   	0.498295233048  	0.83102561168   	0.840609544774  	7.51580022553   	5.91294351009   	1.66520584898   	1.18051352531   	1.40500799587   	0.659064383721  	0.858421704385  	0.939109034658  	9.57514413197   	18.7131348922   	1.76915442774   	1.5710663222    	1.41304975541   	0.485908648525  	0.962736304877  	1.20390628362   	10.2901840215   	14.0409508249   
1560  	1.43214768758   	0.930020653969  	1.37583489154   	0.667277025312  	0.536074223432  	0.742499726935  	10.4371973984   	3.66546048945   	1.41915239014   	0.902628805878  	1.59561531869   	0.475956604766  	0.812839650879  	0.740945206568  	10.076652529    	8.47895133426   	1.64345244827   	1.19760464063   	1.39475624671   	0.711321831982  	0.832782152594  	0.818927002002  	11.9457321713   	18.0338691926   	1.72351664221   	1.50695965639   	1.36842178736   	0.418516643011  	0.910581616362  	1.01407024612   	29.1340849279   	17.4072187167   
1688  	1.40003333946   	1.01792479262   	1.46409578875   	0.773165289594  	0.573215130506  	0.87142196443   	10.5930462053   	3.98862152373   	1.41744179639   	0.957943193315  	1.67833089369   	0.504095877408  	0.80380955792   	0.717345084754  	11.9959696858   	6.90068022527   	1.5927063691    	1.22158530603   	1.41700876882   	0.554290582671  	0.839385202661  	0.744088272016  	13.4755801457   	19.0543861629   	1.63586745913   	1.60118971252   	1.40997689062   	0.507308492086  	0.884594239     	0.938847054916  	14.018468635    	19.9640641838   
1816  	1.30198559762   	1.00547662438   	1.49152460143   	0.77569455853   	0.589608325594  	0.76345495714   	11.6620616892   	4.33944948606   	1.3022669606    	0.948675449116  	1.61906653215   	0.507265591056  	0.813289917634  	0.830249380342  	12.7258442545   	6.70217408061   	1.59980544157   	1.21290625222   	1.36284256107   	0.781457851049  	0.822299662026  	0.792417480599  	17.4151987897   	20.8452011985   	1.62704619658   	1.49637558867   	1.41561705328   	0.497657707855  	0.612668032768  	0.793791670237  	15.2915262449   	24.8137000128   
1944  	1.32928113584   	1.12561519824   	1.68888353034   	0.787122261699  	0.609218247022  	0.82293575051   	13.1594897082   	4.72760630087   	1.31696989986   	0.984056330247  	1.68279166711   	0.496835656813  	0.834248602067  	0.861258573095  	14.4341732292   	7.77291333644   	1.56990277203   	1.28589756207   	1.42139693587   	0.879352067634  	0.841914088444  	0.930457671473  	25.1091666476   	22.449255735    	1.61714163143   	1.55384429434   	1.39639394145   	0.516274954357  	0.640476602238  	0.813389827101  	19.946933186    	23.9480318081   
2072  	1.35007153794   	1.04913188232   	1.595972368     	0.563178265154  	0.607713171128  	0.936463717196  	14.0734990634   	5.71530672031   	1.31578655581   	0.949492820656  	1.70261615803   	0.485250577196  	0.75860181006   	1.14590142032   	15.9409300304   	6.82188100719   	1.56363892745   	1.23314066831   	1.54302572719   	0.778104525628  	0.825443828399  	1.42718639489   	41.40284789     	23.5320586298   	1.55936472983   	1.49161607607   	1.44813000432   	0.528498932013  	0.659800168876  	0.908604299086  	22.6433121891   	24.4963495613   
2200  	1.20614374223   	1.08812839655   	1.57583304314   	0.668977684455  	0.623727995364  	1.28286942582   	15.8722362125   	5.51945859414   	1.19004870905   	0.948716994756  	1.71670300025   	0.538225434798  	0.301723661803  	0.962348150338  	17.8479393433   	6.79398324271   	1.53372566312   	1.24898565051   	1.45214961124   	0.790360389021  	0.825132097438  	1.58499980425   	26.2194459889   	28.1179833873   	1.52117888955   	1.47108941003   	1.46746407974   	0.510854590298  	0.658239364913  	0.937799502817  	15.129436031    	24.036392006    
2328  	1.24300045029   	1.09979623321   	1.66248326625   	0.727713747985  	0.63719756104   	1.8690032502    	17.8264825113   	6.17934258883   	1.21189792136   	0.987399005008  	1.86503420948   	0.830610200815  	0.291091842125  	0.82256453495   	19.5724889154   	6.94127639625   	1.46445334928   	1.25362818178   	1.61900488433   	0.49907638132   	0.887868365641  	0.859911697611  	27.3237470503   	26.6252019922   	1.4882701429    	1.47117868392   	1.43326919249   	0.522369864177  	0.643961227233  	0.939449886087  	14.3654722045   	31.2263033886   
2456  	1.22259804528   	1.15757269882   	1.65822182211   	0.368919393994  	0.655246487968  	1.64192566135   	19.3434923966   	6.52994918677   	1.18736279562   	1.01595046718   	1.82962729767   	0.84690524567   	0.294184784017  	0.89865748247   	28.0033309434   	6.84058073648   	1.50560911827   	1.26760224851   	1.53605518814   	0.50690116937   	0.894979438576  	0.863239697999  	31.7403712839   	27.5887018497   	1.53938756743   	1.39907455306   	1.45405031656   	0.545264965194  	0.657352637848  	0.91205180214   	20.2567955767   	29.7440442072   
2584  	1.28510064053   	1.2208644222    	1.72008722591   	0.586596611926  	0.673874415728  	1.10010182109   	24.9418965387   	6.93705164788   	1.24383574028   	1.04081725817   	1.85694445672   	0.54539244542   	0.303835850743  	0.948021446731  	23.5556119972   	6.83804013938   	1.53185111754   	1.29290311857   	1.53865078744   	0.96213729629   	0.850203564908  	0.770316979534  	36.4206681106   	29.2267475154   	1.51585943911   	1.48115036476   	1.3502635681    	0.536879016597  	0.648799467603  	0.945063309879  	19.7916535263   	31.8190539203   
2712  	1.27847164184   	1.19624887783   	1.61718751098   	0.733579804307  	0.691618197157  	0.543332378928  	24.2181250867   	6.6523658492    	1.24807840248   	1.01822700098   	1.73368180981   	0.536734716174  	0.324409785554  	0.933895207183  	24.8442948038   	6.88591629765   	1.4986622806    	1.27969802663   	1.49766590089   	0.496988057165  	0.829422593113  	0.84286874097   	35.564049346    	30.5151444826   	1.49452630411   	1.42928098283   	1.45218248609   	0.529185305721  	0.670523366576  	0.903298941775  	31.4290920552   	40.592249612    
2840  	1.18742201192   	1.20023192544   	1.60725802337   	0.667179640833  	0.671765882187  	0.758075797666  	26.0090954783   	6.86107581896   	1.14768385496   	1.02382293314   	1.71787853607   	0.476691359518  	0.314681175587  	0.898949201424  	26.1357552667   	6.96626609041   	1.45521576942   	1.28724690102   	1.56599899095   	0.348813503899  	0.715185765312  	0.923129922458  	36.80457923     	31.4704729106   	1.50842253464   	1.4133481198    	1.38020235175   	0.752740704472  	0.664852489319  	0.917821538614  	29.6382564909   	32.8850760525   
2968  	1.21995023591   	1.22470208712   	1.67302286115   	0.537958914236  	0.674543672825  	0.710348179658  	27.9287592342   	7.16578649914   	1.16741369107   	1.02520769579   	1.68320161706   	0.492956193798  	0.327421994739  	0.91980615089   	29.1304609966   	6.72898003089   	1.45473425929   	1.31397719674   	0.821300204909  	0.499500874793  	0.705721246851  	1.11807816134   	37.3922058467   	32.4880653859   	1.07662526494   	1.43572357717   	1.48393057167   	0.588792962157  	0.690788960785  	0.949000133915  	26.4611977941   	33.790140153    
3096  	1.19262039488   	1.12138066125   	1.58926605022   	0.765881406027  	0.684287756144  	0.734041131564  	31.1029742204   	10.1024616295   	1.12951300921   	1.08855219748   	1.65309889294   	0.540622181094  	0.34041304527   	0.959830332597  	30.5787182677   	6.68747381977   	1.47425415572   	1.20719541986   	1.43003183887   	0.486211633165  	0.723269284467  	1.02035397828   	43.3660060109   	34.5559317081   	1.45814789901   	1.55559153137   	1.35447244133   	0.545608406314  	0.705690961244  	0.876096225314  	31.4976707165   	40.5072170307   
3224  	1.22534322794   	1.15744987939   	1.68732553825   	0.826269899065  	0.688656601501  	0.616349007085  	33.7115211684   	8.37230599991   	1.17044891466   	1.11813487441   	1.72543831969   	0.553876176363  	0.348410041922  	0.933740319833  	33.5954959535   	6.76201558105   	1.45762980198   	1.21798492165   	1.47070843187   	0.521671311249  	0.721350165995  	1.00461088287   	44.0054163566   	35.3883615626   	1.45526904308   	1.71635976367   	1.37127946084   	0.542766127666  	0.709520698024  	0.90224080079   	36.8300882037   	40.2596057175   
3352  	1.2251200011    	1.13280122253   	1.56568692576   	0.79357005629   	0.675327792004  	0.636232173195  	35.2169845261   	8.41029240883   	1.19151714042   	1.12715486473   	1.66274749841   	0.508553653353  	0.352306624092  	0.932937646351  	35.5085947589   	6.53779318135   	1.455312193     	1.20670905537   	1.39548895682   	0.478898275815  	0.719905744191  	0.979510481556  	46.5766098735   	36.1083646763   	1.54526131779   	1.52766855146   	1.33625020632   	0.518836470896  	0.71539871668   	0.895493170331  	43.5109993083   	39.7351517609   
3480  	1.16277500242   	1.11386870177   	1.61673224251   	1.02438470695   	0.690556460857  	0.688193839985  	36.5860462779   	8.58333587825   	1.11160798998   	1.11912105921   	1.5748458926    	0.562916775103  	0.373095553717  	0.904707246912  	42.3341848857   	6.50630054421   	1.43699645      	1.19662397968   	1.40249158951   	0.5054283782    	0.743540763059  	0.981348368757  	47.6424359522   	43.3631372217   	1.57733986769   	1.48739475234   	1.42586815919   	0.53207363784   	0.731157615177  	0.898246831902  	37.7680633572   	40.6455060173   
3608  	1.20278043834   	1.12695234495   	1.68325160588   	0.977006599444  	0.691833068415  	0.782931565679  	42.5094339491   	8.69330869997   	1.12803942005   	1.11784581534   	1.68075189339   	0.563793912425  	0.375035981719  	0.922427522125  	38.9849026102   	6.47679399361   	1.40680567223   	1.19770278037   	1.60032217779   	0.348163800951  	0.77464235568   	1.15157586059   	53.4853851326   	38.5713623506   	1.59400043934   	1.48989204494   	1.32909375019   	0.618380543824  	0.743590910248  	0.875114715557  	49.2338345813   	40.586537055    
3736  	1.16782731431   	1.1352587164    	1.56695986141   	0.771106948861  	0.68091992927   	0.724712489019  	43.4410705616   	8.50441284484   	1.1105183796    	1.11375938622   	1.47721894787   	0.55605060952   	0.387705233605  	0.89627654537   	41.7768579189   	7.03353721231   	1.40952210651   	1.21537285731   	1.43377743838   	0.600273303398  	0.738923360351  	0.989942699492  	56.1916177438   	39.783583888    	1.42346584183   	1.45394725265   	1.59892257546   	0.560288617707  	0.757062552138  	0.96830831463   	29.9192242836   	40.6810014617   
3864  	1.21002053084   	1.16507932345   	1.66237249705   	1.13329707211   	0.694158588199  	0.688769273318  	44.8949870592   	9.06922301286   	1.15187640658   	1.13012014785   	1.52910400276   	0.568476943221  	0.396127897536  	0.880948208496  	48.9566969195   	6.72216969905   	1.40378311155   	1.20497140095   	1.51716724188   	0.534783192447  	0.753089216207  	1.06456007739   	57.1984794651   	42.1369668349   	1.42274477027   	1.45703286718   	1.21034474387   	0.611977918488  	0.75483269007   	1.00235177715   	34.2064559373   	42.8665818538   
3992  	1.20825906115   	1.14212363337   	1.63436262705   	0.445829021534  	0.684261532851  	0.754047752651  	47.0037728405   	10.7515133001   	1.16678970435   	1.10260607083   	1.44199498118   	0.563596754258  	0.414412324377  	0.901177863869  	50.4456624314   	6.91539249698   	1.40011983266   	1.20301665008   	1.52182822114   	0.330848339693  	0.759068193627  	1.23370899847   	57.1274474118   	41.8314791618   	1.4333931763    	1.42118259015   	1.3866157656    	0.685974870383  	0.753421022466  	0.931212074778  	38.2338602846   	41.5449110592   
4120  	1.15781729289   	1.11828209229   	1.59806136732   	1.12667022222   	0.695638393953  	0.719128076341  	49.8702395563   	9.50464934578   	1.10568872292   	1.07401329645   	1.52430735986   	0.625007063073  	0.430201405277  	0.886064308774  	46.3414231449   	6.6316988213    	1.3857463695    	1.19554813707   	1.48190106307   	0.503928101101  	0.760419889436  	1.19745780818   	62.3636814105   	43.7240255001   	1.39500254439   	1.42269288688   	1.61281043297   	0.624696442273  	0.763344454435  	0.901996448197  	34.1432442229   	51.9670426175   
4248  	1.16995393016   	1.13741047796   	1.56821158645   	0.573009196337  	0.697455450917  	0.729434769303  	50.1853782734   	9.73114542766   	1.11599231971   	1.10072003155   	1.66646940023   	0.544199925234  	0.42983130168   	0.875178462507  	51.9177905148   	6.66295905537   	1.35760193569   	1.19536599735   	1.26306192385   	0.46624045125   	0.771296421621  	0.906566907541  	57.5469580333   	45.178944766    	1.38546652363   	1.42240339055   	1.41634456971   	0.569125314492  	0.776939898289  	0.937637088848  	38.0450460359   	nan             
4376  	1.15032152062   	1.14502811632   	1.54109591958   	1.23556319524   	0.704273565804  	0.819877460662  	53.1691244778   	10.138165276    	1.09442385368   	1.11114808835   	1.63335890602   	0.534853175875  	0.454479535614  	0.902695234861  	51.3895617146   	6.82097567783   	1.37289095562   	1.19674744099   	1.52245751503   	0.515857369765  	0.750899646407  	0.840085029912  	63.5687021182   	45.373706389    	1.40746958213   	1.37872978055   	1.21882942266   	0.634810666296  	0.772969024613  	0.960217762517  	46.6055297066   	nan             
4504  	1.12537988941   	1.18079440165   	1.61309400813   	0.532265678019  	0.72199805992   	0.844581133023  	53.4611726881   	10.7383303545   	1.09695047433   	1.1334559365    	1.44254596548   	0.514791999732  	0.462093203649  	0.897159488391  	52.3601856027   	6.84950987069   	1.05843888421   	1.21220149367   	1.6066619001    	0.592838180194  	0.782861407964  	0.887553276128  	64.2268988803   	46.3623045789   	1.08750985431   	1.39482068568   	1.37549552839   	0.666960154938  	0.789055753187  	0.958063880252  	50.7553198212   	nan             
4632  	1.12286470561   	1.14235201104   	1.43875269563   	0.406418114387  	0.722771317159  	0.853227029274  	56.64024505     	11.2881962386   	1.09135986599   	1.13095990892   	1.56043422476   	0.578106918378  	0.471180248771  	0.929731354203  	54.6339326997   	6.71973392509   	1.06023328578   	1.20720584952   	1.32190447437   	0.604163023892  	0.781824542013  	0.888803869285  	69.8904892742   	nan             	1.08807069457   	1.44214099082   	1.36742227532   	0.664004333578  	0.787696903832  	0.875892624987  	41.1827838085   	nan             
4760  	1.08560506525   	1.14292630061   	1.45665100027   	0.498343658964  	0.727831570537  	0.748342508104  	57.9609544433   	11.8380798496   	1.05988153701   	1.13136567015   	1.43203074007   	0.523644283098  	0.472334780613  	0.902016720083  	55.0878339677   	6.83246616695   	1.06426344308   	1.21666475707   	1.10516342799   	0.572298911932  	0.780195846865  	0.892182550716  	69.8017368987   	nan             	1.09114054588   	1.35861092434   	1.37083097208   	0.684194525406  	0.787941261833  	0.944983087138  	62.7013755676   	nan             
4888  	1.10814080495   	1.16078425814   	1.48999986124   	0.426923856449  	0.733751270148  	0.816862373595  	59.2528214634   	11.5115286747   	1.08940251383   	1.13472607804   	1.16432278288   	0.506108916599  	0.480824664432  	0.948784265546  	54.457589464    	6.80038751664   	1.06039327769   	1.2267529345    	1.40386055744   	0.563007642518  	0.786361636919  	0.881094677904  	69.7484571402   	nan             	1.09022158401   	1.40958232782   	1.38432231185   	0.651218870817  	0.792091733711  	0.939717626361  	65.5605419513   	nan             
5016  	1.08876763007   	1.16494490974   	1.32657698714   	0.550050067105  	0.729582199103  	0.857909485176  	62.5412115764   	12.0611140987   	1.06442776224   	1.0922131003    	1.53124448899   	0.548275718175  	0.488875972554  	0.938290694298  	56.3471053187   	6.94232849916   	1.0732353479    	1.22573172047   	1.30249728892   	0.570911229934  	0.780804174808  	0.902721153026  	67.827042207    	nan             	1.0929540295    	1.28281431126   	1.36653297085   	0.721732613038  	0.801209703216  	0.934125545666  	55.2425848102   	nan             
5144  	1.1395522517    	1.19210441378   	1.61155585262   	0.544139996952  	0.738119307896  	0.709958987759  	62.6010701231   	11.6747188836   	1.10647621297   	1.09541894263   	1.5549231238    	0.560652535891  	0.512620300345  	0.902548455736  	57.7027000154   	7.45404870086   	1.06746191724   	1.24181079629   	1.44378092502   	0.594568571417  	0.771127776905  	1.05721823625   	75.0100721516   	nan             	1.09014926953   	1.27797182      	1.30132034171   	0.732891800729  	0.81126077791   	0.921411062357  	61.2670759905   	nan             
5272  	1.11486146008   	1.14992627017   	1.56804578702   	0.531713725476  	0.723929742871  	0.743639137681  	64.7059260988   	15.3087132759   	1.10629602642   	1.2167183567    	1.44404340223   	0.524053576487  	0.523763439955  	0.926180222503  	59.9347626155   	6.85431083209   	1.07387685557   	1.07227614901   	1.36827222307   	0.623482136803  	0.765769891483  	0.912918486881  	71.209904319    	nan             	1.09749616485   	1.24513685213   	1.29903790821   	0.734956582892  	0.78930696247   	0.923467390451  	nan             	nan             
5400  	1.08747633218   	1.16803568983   	1.61607378487   	0.543228171966  	0.713434021114  	0.793896815059  	70.4563713113   	12.2335901452   	1.06656618808   	1.23979338088   	1.42755999568   	0.572276944976  	0.544139622807  	0.892044843915  	61.2910420696   	7.12794433141   	1.07174103453   	1.1068127303    	1.3677984216    	0.526038989007  	0.787346450642  	0.937194162379  	71.4137159614   	nan             	1.09882995874   	1.26894244599   	1.29146913803   	0.759034243476  	0.833550272073  	0.916640116913  	nan             	nan             
5528  	1.10104289817   	1.19230212183   	1.52898331593   	0.584803963564  	0.718302150689  	0.810092180601  	66.7729047274   	11.7305712662   	1.08902225873   	1.25927662709   	1.50997413285   	0.487857832576  	0.546304489786  	1.01262363712   	62.5328529134   	7.04907091959   	1.06301181263   	1.09905365491   	1.3726570333    	0.578576045792  	0.794188789966  	0.868524145425  	69.0000176896   	nan             	1.09425887685   	1.26727967661   	1.2804153265    	0.751901748655  	0.769523551995  	0.971979710777  	nan             	nan             
5656  	1.08634901455   	1.17971347116   	1.57501284972   	0.53335045231   	0.722353390095  	0.815223147293  	68.2006116176   	12.8824285989   	1.06581131865   	1.25683390272   	1.47193902712   	0.592880348935  	0.56695164904   	1.00324175819   	62.9971515462   	7.0348385315    	1.08848799175   	1.12401887328   	1.63560504702   	0.654005582317  	0.797496098099  	0.886395246469  	79.6973061005   	nan             	1.10003561589   	1.27612911079   	1.27571498887   	0.691825619707  	0.808838633855  	1.02881615064   	nan             	nan             
5784  	1.11561851256   	1.17266966178   	1.57048279998   	0.45714425657   	0.731067828297  	0.766407304749  	69.7316244059   	12.7854924221   	1.10967182625   	1.25862407844   	1.51249451764   	0.723035751315  	0.579035062324  	1.00835902505   	68.5887510713   	7.11336333632   	1.07230958732   	1.1454874379    	1.37678420405   	0.58638193714   	0.807003001032  	0.893131542281  	76.6257032535   	nan             	1.0971223607    	1.2666615639    	1.28286305572   	0.788323263403  	0.822994354511  	0.989360206648  	nan             	nan             
5912  	1.1109383117    	1.16106971234   	1.4443052291    	0.508603284858  	0.732002981666  	0.783591988137  	72.1006291554   	14.3755519232   	1.10891340751   	1.24305512065   	1.35744822872   	0.634724009725  	0.587395788153  	0.991203670569  	66.8252259416   	7.02634118544   	1.07717781182   	1.14594744565   	1.3617851396    	0.680889557076  	0.812555946055  	0.909786425045  	nan             	nan             	1.10003595716   	1.27798724094   	2.1903877302    	0.78555571023   	0.83081424035   	1.01718607778   	nan             	nan             
6040  	1.08996684703   	1.13150883031   	1.28595453147   	0.525277410126  	0.738823722174  	0.744273187733  	75.6259524245   	14.1692434327   	1.08716701323   	1.26793830855   	1.3459376024    	0.645038652586  	0.569121739476  	0.983968554041  	68.9222380716   	6.99891001584   	1.08258746851   	1.05558025112   	1.37353835215   	0.69630924855   	0.799222380585  	0.954917475184  	nan             	nan             	1.10297819267   	1.25435801788   	1.26952218715   	0.829433034738  	0.829203644658  	0.954318872484  	nan             	nan             
6168  	1.10534997834   	1.13875909107   	1.47341864599   	0.549277173682  	0.743315627077  	0.847626672062  	75.1880231554   	14.5231094396   	1.09003991667   	1.28375401824   	1.41082937775   	0.573533827443  	0.580184728374  	0.983415451606  	69.1554847599   	7.06831406195   	1.06974124132   	1.07728179041   	1.37007071599   	0.761105734345  	0.790865402129  	0.963274240297  	nan             	nan             	1.09333237666   	1.28044722351   	1.26221708223   	0.695666855684  	0.842694448296  	0.900161181057  	nan             	nan             


==> fullsource/figures/data/vslibs/IvyBridge_OpenBLAS_lsf.1.dat <==
n     	slauum          	ssygst          	strtri          	spotrf          	ssytrf          	sgetrf          	strsyl          	stgsyl          	dlauum          	dsygst          	dtrtri          	dpotrf          	dsytrf          	dgetrf          	dtrsyl          	dtgsyl          	clauum          	chegst          	ctrtri          	cpotrf          	chetrf          	cgetrf          	ctrsyl          	ctgsyl          	zlauum          	zhegst          	ztrtri          	zpotrf          	zhetrf          	zgetrf          	ztrsyl          	ztgsyl          
24    	0.980929678188  	1.0054603467    	1.00329308452   	1.00577649411   	0.36381899618   	0.882414698163  	0.993659603776  	0.971171494289  	0.996604414261  	1.00832571835   	1.0022890647    	0.996468095126  	0.392362818801  	0.835304119329  	0.998858003228  	0.946694115877  	1.00172736433   	1.00627017747   	1.00235326689   	0.994380443945  	0.485960942084  	0.879792271269  	1.00167111466   	1.15266898127   	0.990617471789  	1.00318714455   	1.00151275032   	1.00674157303   	0.43802311678   	0.984909593511  	0.998065814482  	1.12344490747   
152   	1.06134336412   	1.44996685689   	2.04149952471   	0.982894531492  	0.603318606397  	0.990221926484  	1.68203040582   	1.37902821604   	0.963367402252  	1.37583037611   	2.15277742615   	1.03093768638   	0.747813042221  	0.981064265196  	1.49134610152   	1.21650783579   	1.05578159523   	1.46510713584   	1.93882859777   	1.1158975859    	0.720470329635  	1.02520637358   	1.82119151858   	1.73194572307   	0.982183768802  	1.26847220347   	1.11904812301   	1.03129536816   	0.599169297679  	1.01411254136   	1.57590886118   	1.69890937171   
280   	1.04260699137   	1.2797963123    	2.15142863505   	1.06256811687   	0.883777644668  	1.00342405667   	2.47026085534   	1.73729820728   	0.923010827939  	1.24427455947   	2.39493882387   	0.987281142685  	0.921022464746  	0.978653409755  	2.12771282098   	1.49131319325   	1.02697652431   	1.27386667195   	2.05866677726   	1.01035600785   	0.916166194515  	1.00427891812   	4.70249853695   	2.49434008498   	1.01208965352   	1.20534788777   	1.09227216168   	1.01731245803   	0.734846834351  	0.993317180151  	2.02293088622   	2.13151822675   
408   	1.02810933454   	1.17471066614   	2.10501569261   	0.996651440624  	1.06186681539   	0.997159313763  	3.34868802417   	2.12013499749   	0.996787497212  	1.19240354497   	1.6150307512    	0.983482646613  	0.96093964708   	0.978517986135  	2.88999861838   	2.02158325801   	1.01858960683   	1.19038777117   	2.07311330088   	1.00505182597   	0.833486393282  	0.921172735744  	4.22636753804   	3.32632086704   	0.965271297479  	1.16408792355   	1.06776271578   	0.989928067472  	0.808211798941  	0.991733473664  	2.19311237173   	2.37389986541   
536   	1.03046740475   	1.15694815509   	1.60811477624   	1.03043692837   	1.03742620371   	1.01957733786   	4.60637332041   	2.64711140489   	0.951671185434  	1.16408217483   	1.49789489593   	0.981412959051  	1.02033142056   	0.983715679493  	3.59603314812   	2.19824503531   	1.00728332085   	1.15773403158   	1.93204852941   	1.00007903878   	0.949101705343  	0.841035237931  	4.67329237681   	3.93953354496   	0.97476998085   	1.1628102178    	1.03218728925   	0.994840150392  	0.862104807279  	0.999397290524  	2.33299582941   	2.59336257375   
664   	1.02055308509   	1.12879481914   	1.42032568449   	1.02760084545   	1.03152191054   	0.927410723503  	5.12767688326   	3.07443029061   	0.972260962709  	1.13857659056   	1.28723334534   	0.984735486289  	1.02739045954   	0.974427903712  	3.97594924477   	2.32504491751   	1.00010785871   	1.12902089623   	1.5299071041    	0.995914634421  	0.94152577062   	1.00196930201   	4.72876406674   	4.16181526243   	1.00449382194   	1.12945854231   	1.03370465518   	0.999581506698  	0.908053400744  	0.993860058039  	2.38122354487   	2.81241805162   
792   	0.993348727829  	1.11272195999   	1.37632159786   	1.0144641998    	1.11856961014   	1.01275304488   	5.51195557567   	3.32680916315   	0.975019386512  	1.13886173143   	1.25359431428   	0.971045578496  	1.04982439358   	0.975304799651  	4.1142992784    	2.49520270747   	0.998368190292  	1.10974794753   	1.37653586413   	0.997093160147  	1.03202172783   	1.00105452638   	4.76284650484   	4.59928151437   	0.989819526528  	1.10733844      	1.02191376478   	0.871888954988  	0.914710828216  	0.986849933308  	2.25343547515   	2.32412298003   
920   	1.00400224696   	1.10892184672   	1.23130068659   	0.850919507411  	1.10733809354   	0.99608378402   	5.93918530502   	3.68270373499   	0.983747535157  	1.13589963567   	1.17192178512   	0.981819270392  	1.09860541503   	0.990160191339  	5.01515557885   	2.78294464957   	1.00169227874   	1.0951019574    	1.310576723     	0.985976176826  	1.04808991404   	0.982503556692  	5.12044322443   	5.03076067496   	0.978257246406  	1.11756784082   	1.01498441209   	0.986823794459  	0.947055578282  	0.9916815437    	2.76105387066   	3.4236095117    
1048  	1.0054963856    	1.09697559443   	1.18837182267   	1.0105248132    	1.10559331172   	0.995593743583  	6.53802841588   	3.93717716685   	0.97331735646   	1.12629896514   	1.14807361915   	1.00667582725   	1.10705991771   	0.885713804893  	5.72476688367   	3.11244767554   	1.0012237134    	1.0870040696    	1.28159762855   	0.988955337075  	1.06020385707   	0.981422250093  	5.35671865097   	5.75722860132   	0.999133016339  	1.10299766471   	1.02340193955   	1.0893347938    	0.9626583214    	0.997987422713  	3.02002356276   	4.17910484365   
1176  	1.00397811024   	1.10560819359   	1.17034476109   	0.991783377444  	1.1028689396    	0.978244123177  	6.86870165446   	4.20698439961   	0.974307098413  	1.12202566018   	1.11476692466   	0.935634364176  	1.140505515     	0.996817280771  	5.76155651226   	3.81319499052   	1.00205961458   	1.08674769222   	1.20448926886   	0.991624362373  	1.06337078315   	1.00737309279   	5.5945197776    	7.03628768465   	0.993363855293  	1.10327289232   	1.01484785014   	1.05272319838   	0.949648682     	0.977176718837  	4.47021869967   	4.2236338247    
1304  	1.00926574117   	1.10881567882   	1.11433905045   	1.01176658951   	1.10853237521   	0.948229049128  	7.09208700536   	4.48138810601   	0.983719840683  	1.12224962682   	1.11248743069   	0.974389835373  	1.2139759259    	0.98393260722   	5.45150304453   	4.44366055273   	1.00377674055   	1.03753548736   	1.16771894369   	0.996898088429  	1.06506565093   	0.976527930218  	5.8987045974    	8.07873240285   	0.989265725022  	1.08793880608   	1.03133005015   	0.993473311587  	0.952981781849  	1.00049364482   	5.62745868439   	5.95426334645   
1432  	1.00902080632   	1.09237727501   	1.08681111812   	1.02685538983   	1.12676683891   	1.01196588706   	7.38069765724   	4.82166948013   	0.990181543859  	1.12191885735   	1.09119794065   	0.991531384008  	1.16417532856   	0.898437398862  	5.93986450241   	4.97895967628   	1.0037266089    	1.07185457553   	1.15073537856   	1.00894656405   	1.06494466092   	1.01865175008   	6.31476487318   	8.71348247146   	1.00220112452   	1.10782766939   	1.01608251536   	0.989409593197  	0.67155826264   	0.962487535226  	6.50072196506   	3.89301118234   
1560  	0.975075453153  	1.08793183442   	1.08350428924   	0.984193230661  	1.1219337908    	0.977286639991  	7.8048651531    	5.63349649872   	0.978713294417  	1.11522908548   	1.087513437     	0.981275547427  	1.16632672634   	0.996553631286  	6.92363810465   	5.53688606946   	1.00202012612   	1.07333958743   	1.14096754173   	1.01131111138   	1.06621788084   	1.01119197558   	7.40087386788   	9.23802823402   	0.99502092622   	1.10122851219   	1.01171831097   	0.997922575641  	0.996799924539  	0.9308535156    	6.27977799608   	4.88611162347   
1688  	0.973910920886  	1.09173979047   	1.05895402083   	0.988445000489  	1.12542057133   	1.03061251883   	8.18905697738   	6.34495493364   	0.981974458959  	1.1152920478    	1.07212945548   	0.995644701046  	1.1307825569    	0.954183736226  	7.70335597286   	6.56519401542   	1.00601599493   	1.07823095423   	1.10706337158   	1.0409309534    	1.06729570231   	0.888620953575  	8.60588753181   	9.78689336484   	0.984714076879  	1.1054443188    	1.01267696152   	0.989558517408  	1.01017371319   	0.983531251254  	6.15853449524   	4.59181657494   
1816  	0.96867039509   	1.09201119274   	1.05066307919   	0.985410641339  	1.13348883613   	0.975724441181  	8.68537050327   	7.25679352213   	0.988734120131  	1.11972975139   	1.08020040433   	0.970292718667  	1.13105316787   	0.992099919649  	9.10959262854   	6.32601234572   	1.00547073829   	1.07972065926   	1.08805382067   	1.02767327245   	1.06471510664   	0.902574181195  	9.6041108518    	10.2024655773   	1.0008729832    	1.10089771449   	1.01853047447   	1.0018220059    	1.00428207758   	0.968026983233  	6.14991884641   	5.14772636572   
1944  	0.983132801207  	1.0930999109    	1.05180040231   	0.989284780828  	1.13202052035   	0.984295721415  	9.45665033165   	7.74532876782   	0.987485307957  	1.12352397376   	1.06623424386   	0.987379420209  	1.12454753284   	0.976843698639  	11.6258083368   	6.47527542393   	1.01189642434   	1.09986848904   	1.07565605444   	1.0298598509    	1.06827957513   	1.11443595019   	11.0492021422   	9.85476281075   	0.994075235602  	1.092659512     	1.02069544192   	0.973383851923  	1.01877112199   	0.975523180734  	5.44821227115   	5.87889282785   
2072  	0.982808913524  	1.0920992629    	1.03854173261   	0.980714790556  	1.1540931739    	1.13254911533   	10.1896784728   	8.48646889364   	0.983315062667  	1.11975375098   	1.06444372329   	0.985294610647  	1.12624552915   	0.975970418846  	12.3837238059   	6.72903746517   	0.994346638201  	1.08023552689   	1.07170036547   	0.996163701953  	1.06421440388   	1.21799402529   	11.6648422866   	10.7460596191   	0.990961859427  	1.0842915745    	1.01547723143   	1.0114406647    	1.0279854704    	1.01679893751   	6.65875449855   	4.97949760081   
2200  	0.980197926578  	1.09370289809   	1.0301629742    	0.982659320748  	1.14045859528   	2.08741288763   	11.2410634369   	8.97824946956   	0.983631161513  	1.12250439337   	1.0591941618    	0.974172299708  	1.16239099966   	0.970860649587  	13.2969169104   	7.011585018     	1.04422064645   	1.15357412683   	1.06538508949   	1.00031661238   	1.07605688281   	0.92290292627   	12.3450416107   	10.99961096     	0.998339999544  	1.10750186223   	0.92526907744   	1.00787169457   	1.02891502381   	0.982036184961  	6.328274246     	4.89122513954   
2328  	0.982154203035  	1.09664520881   	1.02896664013   	0.986962170501  	1.14579954431   	2.24676301405   	13.0259025435   	10.1908050366   	0.988066733964  	1.12681042481   	1.06240740757   	0.989069359017  	1.15121544858   	0.99203761093   	12.9400135025   	7.23799276872   	0.991925798789  	1.08620415277   	1.06113397584   	0.996762369515  	1.07028918192   	0.924720434433  	12.9296458378   	11.3801754879   	0.994249024684  	1.09232089423   	0.998476147385  	1.00429223783   	1.01951894618   	0.995496539015  	5.04832568032   	5.22590149815   
2456  	0.981476190713  	1.10019091488   	1.03106887804   	0.969029703866  	1.14945284708   	1.6521312514    	13.0483956528   	10.0032626383   	0.988280433534  	1.12929382363   	1.06514645222   	0.979992511399  	1.17619947096   	0.999133036154  	17.1628490711   	7.4032988896    	0.990277082431  	1.09909574245   	1.05151095196   	0.997360475053  	1.08513366546   	0.970910250761  	13.9752508491   	11.5731001694   	0.990172095138  	1.10705044915   	1.01810428699   	1.00121359385   	1.03985741305   	0.998205607388  	5.04567978415   	5.3407844544    
2584  	0.979270897964  	1.10880741271   	1.02009792985   	0.980593002511  	1.14440083882   	1.09600878564   	15.5833684692   	10.2877315678   	0.986448108291  	1.12908748861   	1.06505661774   	0.981252156126  	1.16180134067   	1.00140033975   	14.3074978721   	7.66091653808   	1.00274518784   	1.09990714052   	1.05221550386   	1.00084045116   	1.06390494583   	0.926710984244  	14.2997831007   	12.2093782704   	0.997542000757  	1.11848468157   	1.02032644096   	1.01385708191   	1.04002253903   	0.993912570985  	5.86867484299   	5.13900398509   
2712  	0.988517847721  	1.1109641381    	1.0188592254    	0.985872223173  	1.14591103567   	0.88455394886   	15.6199998325   	10.7872713629   	0.990731147497  	1.13047843168   	1.05524285414   	0.991956992433  	1.1665520953    	1.00520954716   	14.6173331725   	7.91476948228   	0.99706219853   	1.1136107462    	1.04430298489   	1.00340823712   	1.08804311786   	0.935005649263  	14.7734397007   	11.947832498    	1.00045801559   	1.11422907349   	1.01311519399   	1.00016785748   	1.04292601883   	1.0040775936    	4.51650416937   	5.87453694815   
2840  	0.986445728724  	1.11642776816   	1.01805795195   	0.959916208031  	1.10573949132   	1.0054367448    	16.6653084203   	11.087654336    	0.991377518002  	1.13213593767   	1.05655990181   	0.988267317283  	1.17356157965   	0.998562484753  	16.0393542295   	8.10528595912   	0.976206071096  	1.09970006514   	1.03765663326   	0.999119953457  	1.08760264406   	0.837896150896  	16.3376668517   	12.2708647439   	0.993343965809  	1.1060579072    	1.01807540596   	1.00977110973   	1.045203814     	0.989348261753  	5.51315553576   	5.40349663668   
2968  	0.951529767519  	1.12616452608   	1.01329058461   	0.985369419322  	1.14207165607   	1.13768134761   	17.9340192761   	11.2576299096   	0.990368765684  	1.13465501211   	1.0556304811    	0.97420260668   	1.17999732312   	0.998875959395  	17.9238552114   	8.14629344763   	0.996884244384  	1.09966020739   	1.03534916896   	0.99765014131   	1.08353985917   	1.05515213629   	15.4240341335   	14.9698463329   	0.999539342605  	1.10056643395   	1.02237078211   	0.996090180733  	1.04712349688   	0.971677033132  	5.46265169868   	5.53447125791   
3096  	0.987897966054  	1.17239433637   	1.01495730183   	0.983098246378  	1.125181838     	0.917094410612  	18.6772136343   	11.2962534424   	0.987983244059  	1.12989542948   	1.05295597927   	0.98524901661   	1.182533978     	1.01333965427   	18.4109107658   	9.061609323     	0.99887940821   	1.0964814824    	1.03587997084   	0.954608760482  	1.08498226758   	1.07995955462   	16.3574822547   	12.2512709866   	0.995456467039  	1.1122677852    	1.02979730999   	0.991910851556  	1.04072191328   	0.941685412729  	5.98538432985   	5.69078637882   
3224  	1.00279214288   	1.12536483179   	1.00987646893   	0.983640050727  	1.14794647123   	0.905185972469  	19.5214961556   	11.7907297426   	0.981506710769  	1.13225203044   	1.05180716435   	0.991819409323  	1.18180697563   	0.997061027722  	18.795751958    	8.39942617041   	0.998498164223  	1.14788299511   	0.995543836502  	0.989997441682  	1.08542450523   	0.978248889297  	18.299546753    	12.4585072147   	0.992569140222  	1.08537293056   	1.01945090237   	0.991751623685  	1.0420776386    	1.01497266547   	5.74704149761   	5.64642073827   
3352  	0.965865205261  	1.136284433     	1.01196120578   	0.946256115633  	1.15070466306   	0.955656226397  	20.5185741172   	12.0376330025   	0.999293603945  	1.13588043988   	1.05504798109   	0.980347338133  	1.18713795724   	0.997006121714  	18.1593741076   	8.45713383463   	0.996778981964  	1.02771654901   	1.02810283729   	0.984308140573  	1.08753651694   	1.0652817584    	16.6454721782   	12.6320908849   	0.998866469481  	1.09266584839   	1.02152526798   	1.00661679027   	1.04370272103   	0.994140510873  	6.27451936413   	6.05015972366   
3480  	0.99057884972   	1.20262491203   	1.02734210729   	0.963447647859  	1.16297131947   	1.01212255957   	22.4561745223   	12.2171197985   	0.992941734708  	1.13803366621   	1.05449490249   	0.979822504652  	1.19064623755   	0.992630075782  	18.8693939106   	8.45051556161   	0.99728613353   	1.11963993132   	1.02760239868   	0.996804396344  	1.09568804398   	1.05958549365   	17.0557920098   	12.715791267    	0.994572349916  	1.0830624146    	1.02132281198   	1.01081415242   	1.049399689     	0.996500071981  	6.04187862909   	6.09099454672   
3608  	0.989632238666  	1.14417670023   	1.01486032523   	0.986861944607  	1.13230748959   	1.00293325147   	23.8179104938   	12.3794565833   	0.990913703217  	1.1336559331    	1.05297089365   	0.993350492402  	1.19354253098   	0.986376464982  	19.1604952487   	8.63167490546   	1.00796220512   	1.10311321983   	1.03102451409   	0.995554193362  	1.09830311626   	1.11385881381   	19.6006860584   	12.7133487099   	0.996301048476  	1.10588256059   	1.01895163178   	1.00279879722   	1.05235405616   	1.02096011886   	6.3369663348    	5.75131016189   
3736  	0.988772214552  	1.17954739936   	1.01824532194   	0.942729470597  	1.16820177058   	0.962623104049  	24.4445820156   	12.5770219528   	0.991609551561  	1.13527983918   	1.06423427814   	0.987856829439  	1.19605665433   	0.996562802071  	19.7954293114   	8.67648800355   	0.999241126132  	1.1215032757    	1.02633908571   	0.982186986796  	1.09505397548   	1.07240627184   	18.6277306809   	13.7162651854   	1.00214145569   	1.07912600668   	1.04704080446   	0.986828875029  	1.05402940282   	1.03763805392   	6.31660144268   	5.86204360387   
3864  	0.99166551643   	1.20928897432   	1.02550841463   	0.987595018789  	1.1615907412    	0.951831671921  	25.0616988007   	12.7041929847   	0.990503826005  	1.13577688951   	1.06614833869   	0.99391602952   	1.20115852524   	0.996032019984  	20.1931608186   	8.74256680173   	0.998192033932  	1.1417293325    	1.02482871472   	0.939785828257  	1.08757867762   	1.03794840849   	18.1247243157   	13.0677557809   	0.996663086612  	1.08208638678   	1.02063766392   	0.989808815396  	1.00194077287   	1.00454752197   	6.53072312517   	6.01159574001   
3992  	0.990946662895  	1.24279897428   	1.032776773     	0.985394593452  	1.16291581772   	0.962249440091  	26.3733208646   	12.3777322676   	0.993996574188  	1.13612441233   	1.05444285304   	0.980476560924  	1.19998970601   	0.994870297378  	21.3183900464   	8.7857131666    	0.997827101332  	1.16169370015   	1.0375019794    	0.987669053676  	1.08796568698   	1.03855701078   	17.6779414313   	12.4932401067   	0.994581714475  	1.11934108158   	1.02031037964   	0.996260057619  	1.04163398193   	0.999028600386  	6.74155369835   	6.53998849047   
4120  	0.991962995653  	1.22818414604   	1.01641971162   	0.926364550516  	1.16206158185   	1.02318572413   	26.4431413134   	12.977874684    	0.988565912268  	1.12605468695   	1.05148307129   	0.989907427869  	1.19034348778   	0.999263792935  	21.9166911298   	9.15551381407   	0.999774064915  	1.14302684587   	1.02364704562   	0.957078468011  	1.09863522959   	1.06644119617   	21.5920598636   	13.0373884425   	1.00452020195   	1.08373881665   	1.02204636611   	1.01848431851   	1.04834628065   	1.02335300845   	7.79364377918   	6.50647278354   
4248  	0.994387397022  	1.18552445705   	1.02834313139   	0.96708714993   	1.17085789222   	0.93721054547   	26.851237656    	12.9464266692   	0.991501844834  	1.12947768692   	1.05251365007   	0.992603318583  	1.19851282762   	1.01235933998   	22.0685330409   	9.00491027993   	0.998137786572  	1.14187111372   	1.03152571982   	0.996358882128  	1.08744844431   	1.03026195163   	19.7519027338   	13.2011412869   	1.00543203266   	1.10445041655   	1.03429558285   	1.03974299466   	1.04148860513   	0.989787991665  	6.99244913145   	5.85452506141   
4376  	0.994162138854  	1.2116498204    	1.03290032465   	0.950224465444  	1.17424205334   	1.06945117297   	26.6702787959   	13.3780532187   	0.992961823594  	1.13065907745   	1.05389695859   	1.00508194217   	1.20359749749   	0.997360872833  	22.6534700301   	9.11936862539   	0.998248855302  	1.10444937683   	1.02061195829   	0.995852318424  	1.08801868854   	0.961656988475  	18.9773938852   	13.6666938409   	0.996409374534  	1.08689299012   	1.03445892072   	1.00289126837   	1.06441819738   	0.991083091768  	8.39353271964   	5.97595934446   
4504  	0.989146653203  	1.26097028994   	1.04165658924   	0.901474567826  	1.16902247702   	0.937737920197  	27.118732797    	13.528077803    	0.990868379785  	1.13266929285   	1.05645614592   	0.990098425887  	1.2053916415    	1.01211532239   	23.252701008    	9.17546929582   	0.997921058633  	1.10847107187   	1.02623817603   	0.927507254621  	1.10469792943   	1.00910134323   	19.6466429499   	13.5365071794   	1.00016713962   	1.07587999993   	1.02357868943   	1.00598603441   	1.0592480938    	0.999434250911  	8.09550546306   	nan             
4632  	0.992523972063  	1.16634663518   	1.02044706761   	0.991298663945  	1.16340071148   	0.951786755718  	31.2866246554   	13.7561938862   	0.991329696551  	1.12965428256   	1.05270075215   	0.987947655782  	1.20590965987   	1.0024155485    	23.3986675327   	9.79847517978   	1.0020530761    	1.10985098344   	1.01681105308   	0.998251127424  	1.10519821425   	1.02553545025   	21.7586264953   	13.4850453678   	0.997547331226  	1.09429950017   	1.03412819137   	0.993077014077  	1.05232203651   	0.988469986115  	8.32466316948   	nan             
4760  	0.990166463655  	1.20340461604   	1.02989570889   	0.977012500743  	1.16291334407   	0.980335286661  	30.3770543859   	13.8717287878   	0.992669185648  	1.13269439769   	1.05369288923   	0.978484593705  	1.20821139488   	1.02807068861   	23.0858844583   	9.47899117005   	0.999436520919  	1.10793905981   	1.03638123913   	0.996934030794  	1.0611197036    	0.990365640126  	20.1305579477   	15.23040086     	0.994277749911  	1.07994806391   	1.03294622701   	1.00347246945   	1.05421762783   	0.995323860233  	nan             	nan             
4888  	0.991799331391  	1.16808329415   	1.02421474289   	0.969552938385  	1.15638211402   	1.04004745495   	28.6759188708   	14.0985295842   	0.995700522534  	1.13410619664   	1.0562313931    	0.994233549243  	1.21117441412   	1.03179010393   	23.7344937838   	9.76973640099   	1.00024678025   	1.10844189461   	1.0241842713    	0.990207035597  	1.10549591106   	0.982435085014  	21.5706921922   	nan             	0.997606997639  	1.08087533531   	1.03572541488   	1.02137763826   	1.06032650776   	0.997792854536  	nan             	nan             
5016  	0.943719961063  	1.16822627835   	1.02384393566   	0.969524235358  	1.1627270888    	0.999788365007  	28.7371078244   	14.1279529205   	0.994415813021  	1.13556688035   	1.05607054633   	0.997032767263  	1.21144139378   	1.01287060348   	25.765377051    	10.9127053715   	0.990684831141  	1.11686532294   	1.02773604699   	0.997800990629  	1.10795737493   	0.983466577552  	20.7722120459   	nan             	0.998977219371  	1.08006946461   	1.03617258147   	1.01224260325   	1.06443212082   	0.994600887781  	nan             	nan             
5144  	0.995119610751  	1.18543847641   	1.03616478761   	0.992932603678  	1.15948981982   	0.985617074914  	29.8559347025   	14.4285828937   	0.992640733817  	1.13004783055   	1.05281348231   	1.0011777756    	1.20435184512   	0.973220592085  	25.2057574097   	11.0449579952   	0.999975691116  	1.11200317719   	1.02900781516   	0.955873679075  	1.10483044874   	1.02383059393   	21.7875055956   	nan             	0.996284475623  	1.07976460848   	1.01939171149   	1.01500002286   	1.06564472059   	0.988375210399  	nan             	nan             
5272  	0.977303312605  	1.16837902437   	1.02881118431   	1.00651975276   	1.18523309044   	1.02444759926   	30.282064208    	14.4074963659   	0.988980040553  	1.12958462509   	1.05361177187   	0.998807701844  	1.21136975209   	1.04951565345   	25.0713830252   	11.0301412429   	0.99948899588   	1.11232044691   	1.03416998523   	0.995492849177  	1.10369559341   	1.0099129706    	19.810059153    	nan             	0.999919600602  	1.08306429188   	1.02365551577   	1.00496315066   	1.06472742282   	1.00966445562   	nan             	nan             
5400  	0.999098275276  	1.17232477289   	1.0273180012    	1.03992210144   	1.17070395009   	0.97666217581   	30.185189232    	14.6617415568   	0.995507213447  	1.13757511688   	1.05605063574   	1.00241216393   	1.21496664853   	0.992639701615  	24.5351316812   	10.3049454153   	0.999420764156  	1.11026612045   	1.02944085402   	0.996651769466  	1.10474800623   	0.984697004728  	21.3835922796   	nan             	0.998835639565  	1.08689543027   	1.02187492304   	0.979116923174  	1.06526522634   	0.996556496363  	nan             	nan             
5528  	0.994324227583  	1.17303832436   	1.03044902685   	0.994946925373  	1.17108439405   	1.02208984106   	30.2421950782   	14.8024108309   	0.991176698344  	1.13562037962   	1.05752701837   	0.982570034793  	1.21862626374   	1.03586231878   	25.6285257801   	10.8253085373   	0.999915211414  	1.11682187986   	1.02860201907   	0.993617683914  	1.10762583618   	0.981307940296  	nan             	nan             	0.995705644249  	1.09206293036   	1.021099635     	1.00497387023   	1.06897500455   	0.995518234791  	nan             	nan             
5656  	0.980800906433  	1.17400652192   	1.00849398722   	0.995821319516  	1.16859586303   	0.996080236315  	30.6300505182   	14.6149020766   	0.993769194325  	1.12804960187   	1.05519873752   	0.977485167776  	1.21843960174   	0.990022702339  	25.0174303468   	10.838877995    	1.00376919362   	1.1137401002    	1.03281524573   	0.992433304062  	1.10816085302   	0.987626220669  	nan             	nan             	0.998581469839  	1.09051640303   	1.02172064381   	0.985167995474  	1.07012292913   	0.984888937574  	nan             	nan             
5784  	0.9885153725    	1.180445621     	1.02648238372   	0.985071305575  	1.18242518234   	0.982600570036  	32.2703844495   	15.2012901827   	0.99496123618   	1.17251881673   	1.05661068863   	0.98783528495   	1.21462252438   	1.01453274924   	24.8490100751   	10.1639223397   	1.0007997284    	1.12491690432   	1.03763310782   	0.991252775227  	1.1040007087    	0.987867472919  	nan             	nan             	0.997132745315  	1.09944773262   	1.02461288376   	0.980644520422  	1.06950413251   	0.991559826605  	nan             	nan             
5912  	0.99221996414   	1.16933994703   	1.03421611652   	0.997633034527  	1.1690104356    	1.02787877944   	31.7531484495   	15.5775348074   	0.999745606403  	1.1357928073    	1.05795109746   	0.994826670456  	1.22351845761   	1.00313618715   	26.2834791133   	10.6043162148   	0.997600824981  	1.17241910632   	1.02442727245   	0.994395455744  	1.09560971111   	1.02585929426   	nan             	nan             	1.01094686522   	1.07840261049   	1.02363996656   	0.999932494071  	1.0710042148    	0.987341370827  	nan             	nan             
6040  	0.999481320328  	1.16761759331   	1.03069711793   	0.991192271634  	1.16893120608   	0.974471714658  	31.9958103071   	15.4179622902   	0.994820418411  	1.13509872938   	1.06157019887   	0.989010386759  	1.22571861193   	0.992713701197  	25.4699697522   	11.455822932    	0.998603156415  	1.20097735263   	1.05488541232   	0.984986924162  	1.09935043751   	0.961138324288  	nan             	nan             	1.00064156111   	1.07865447407   	1.02275812628   	0.9964360565    	1.05058471129   	1.00565451242   	nan             	nan             
6168  	0.982608800797  	1.18007920582   	1.04149562642   	1.00000498925   	1.17665681831   	0.999500306758  	31.6129654119   	nan             	0.992882629452  	1.12930067634   	1.05670130284   	1.00132244289   	1.2091890986    	0.997888133845  	25.2101293411   	nan             	0.998645304085  	1.09688944562   	1.02740035336   	0.976736294992  	1.10067701995   	1.02574579135   	nan             	nan             	0.999511559371  	1.07679839595   	1.0243269084    	1.01844620647   	1.06693604887   	0.959058682445  	nan             	nan             


==> fullsource/figures/data/vslibs/IvyBridge_OpenBLAS_lsf.10.dat <==
n     	slauum          	ssygst          	strtri          	spotrf          	ssytrf          	sgetrf          	strsyl          	stgsyl          	dlauum          	dsygst          	dtrtri          	dpotrf          	dsytrf          	dgetrf          	dtrsyl          	dtgsyl          	clauum          	chegst          	ctrtri          	cpotrf          	chetrf          	cgetrf          	ctrsyl          	ctgsyl          	zlauum          	zhegst          	ztrtri          	zpotrf          	zhetrf          	zgetrf          	ztrsyl          	ztgsyl          
24    	5.41371340524   	1.02068695805   	1.0011214534    	5.3343311313    	0.407371455892  	4.73250215397   	1.01863668224   	0.960840529408  	4.28281002937   	0.994988053717  	0.998880597015  	7.99306381292   	0.762729095074  	5.77466100215   	0.944348331063  	0.973916817418  	9.33035294118   	1.11853638416   	1.00463772012   	8.70716173997   	0.641338629294  	7.11549712634   	1.00562974553   	1.02633536573   	2.84928289441   	0.967060636239  	0.996066371048  	4.46752481085   	0.942286493657  	2.1182905777    	0.999894417988  	1.02011888509   
152   	1.32190083982   	1.29649234622   	1.18113766939   	1.29157053077   	0.558533545476  	1.77069609794   	1.02079646339   	0.982654335316  	1.47679700109   	1.32361953632   	1.20785398112   	1.22786308496   	0.653381316976  	1.59304561375   	0.860308806907  	1.03234188207   	1.66649443296   	0.664072723005  	1.08287782184   	1.233873559     	0.860701782895  	1.82358487546   	1.84361376319   	1.22478084732   	1.14655148618   	0.698487976233  	1.01551552682   	1.13022875235   	0.738060237345  	1.21156724735   	1.8631209468    	1.41720832442   
280   	1.22165524731   	1.21834371826   	1.38808821915   	1.04895890187   	0.834214480933  	1.35562412462   	1.07608316038   	1.0183998848    	1.24481383487   	1.27183166657   	1.318136471     	1.09710680037   	0.890498571511  	1.19951115542   	0.939507804181  	0.975230907539  	1.32640340596   	0.647652766931  	1.07158285879   	1.15505481961   	0.978206024199  	1.25595232188   	4.94986805006   	1.46606020744   	1.02867631728   	0.755872085172  	1.05969049091   	1.020888212     	0.800579603995  	0.918981421148  	3.29390819643   	1.67804718627   
408   	1.29749047535   	1.20360594561   	1.23214928508   	1.16380605537   	1.00598400613   	1.27227361229   	1.07561061327   	1.09212365886   	1.31308592571   	1.18177289752   	1.21605230145   	1.14376641269   	0.997452686588  	1.15849796459   	1.05483582579   	1.02730124063   	1.35898914926   	0.707369305476  	1.07480148857   	1.17591703154   	1.03187066001   	1.14175464161   	4.61823846331   	1.74034072334   	1.07111949738   	1.08133232554   	1.02601859365   	1.04755881155   	0.818191878136  	0.972671400415  	4.01321055749   	1.8929587132    
536   	1.15863702525   	1.15265393919   	1.04595740789   	1.08928252777   	1.04691498063   	1.01190232833   	1.25544457693   	1.28906357563   	1.1418966809    	1.26795732839   	1.06788018709   	1.00333255237   	1.11073293584   	1.01088202047   	1.38466286435   	1.11957882572   	1.13024561537   	0.642541965985  	0.994643953038  	1.08092526602   	0.940267592468  	0.648276501226  	6.82002312803   	2.43922205795   	1.02865375263   	0.760412763254  	1.01117794315   	1.01450997924   	0.746829795585  	0.799926756091  	3.60012315369   	1.9875409466    
664   	1.21497428534   	1.17838716576   	1.0902141308    	1.19220443662   	1.07937752604   	1.04352238711   	1.29716028876   	1.4389621125    	1.12838372317   	1.25795584423   	1.11705367407   	1.05476207111   	1.28182204847   	1.04414897415   	1.29350582875   	1.15033750195   	1.15599257153   	0.693167408579  	1.02313305016   	1.1443625256    	0.887720413135  	1.09754693149   	5.63799840724   	2.68384401414   	1.03540825246   	0.80749915983   	1.04126157387   	1.15214400509   	0.861163489503  	0.924012012968  	4.02502440892   	3.08640562639   
792   	1.18986805158   	1.16104895065   	1.02294014556   	1.21701865176   	1.0896329759    	1.25970460873   	1.21686356643   	1.18430088753   	1.16355977006   	1.1453057928    	1.12812533945   	1.17739344276   	1.25245294355   	0.898920629619  	1.29057977194   	1.15273118523   	1.16044057904   	0.715735967477  	1.01045219432   	1.08365295145   	1.08874988475   	1.1473603246    	5.87723770634   	2.42287818841   	1.00366056105   	0.857203336479  	2.17994609884   	1.05037505653   	0.740738582153  	0.858878008964  	4.035233422     	2.71573842124   
920   	1.14522325104   	1.10964996513   	0.987717988386  	1.1171742059    	1.26129556307   	1.01808800062   	1.26996968259   	1.31370072074   	1.0888574489    	1.18707001852   	1.08859085164   	1.03825984004   	1.11698044354   	0.851420128927  	1.51548891273   	1.20187800003   	1.06136507272   	0.727436651502  	1.07958168856   	1.05753821745   	1.10148409428   	1.03973749948   	6.352134853     	4.06525317189   	0.902904308466  	0.892961296482  	1.04318907279   	1.07953644084   	0.697903442701  	0.803796292929  	4.97615988836   	3.61085631703   
1048  	1.13835535782   	1.15159456825   	1.13098042027   	1.08263206066   	1.27157276752   	0.925388691212  	1.71903629716   	1.14124641017   	1.08966611746   	1.22576778181   	1.13730519255   	1.05727104655   	1.13950433527   	0.881214020393  	1.59728878198   	1.59894328807   	1.05483997921   	0.764362659879  	1.15261890726   	1.13299433985   	1.06265521518   	1.16208554127   	7.03879703927   	3.0347990458    	0.944517353718  	0.909214019688  	1.04117579693   	1.24726859227   	0.670720144338  	0.78804734324   	7.33169453534   	4.20794049172   
1176  	1.11411887777   	1.12355703877   	1.1601202449    	1.10114845774   	1.1550866155    	0.863411696331  	1.79678267845   	1.50257800593   	0.977395042127  	1.25010588463   	1.05350105791   	1.04189634987   	1.15794915304   	0.90836382029   	1.65577710761   	1.51620527787   	0.95720347655   	0.783951489492  	1.00162579454   	1.10686096086   	1.04646363031   	1.03708777329   	7.24301566471   	4.3535520846    	0.91865885607   	0.93728254431   	1.01512593426   	1.25636628202   	0.762895346782  	0.806678174275  	9.33604751089   	6.32104689184   
1304  	1.03224542301   	1.22177485386   	1.16638827935   	1.20898844532   	1.28396674741   	0.940499518642  	1.57237698135   	1.39347350782   	0.984513883474  	1.27705038516   	1.09445645941   	1.14407989922   	1.21244957247   	0.861079263561  	1.72547260881   	1.47647767672   	0.954836151818  	0.837291866252  	1.01516521077   	1.1353852857    	1.16272691631   	0.994574191339  	8.11482766989   	4.61619465669   	0.929844779402  	1.00550190386   	1.04220265067   	1.16844734369   	0.80035557902   	0.906290306236  	9.33718739634   	7.04275593296   
1432  	1.00381356885   	1.16258055638   	1.11969664008   	1.08058743103   	1.22770289107   	0.936307748433  	1.8046864129    	1.53184434488   	0.986461283798  	1.28741840861   	1.07587060907   	1.09670282357   	1.13241424145   	0.977633654013  	1.80229241159   	1.62719771943   	0.936646817588  	0.862161575761  	1.00624888656   	1.06685999583   	1.09914024686   	0.946433727055  	10.2232577929   	6.1962142251    	0.938865570161  	1.02946599985   	1.02481359014   	1.13388196529   	0.876841002013  	0.88655489098   	14.0189482301   	5.16482234787   
1560  	1.00843843799   	1.14681723465   	1.04032662699   	1.09624522431   	1.16416009838   	0.893719045034  	1.82402094979   	1.5298330462    	0.965772698676  	1.29337640637   	1.03492606349   	1.1254485356    	1.08823056342   	0.905232852502  	2.00537711193   	1.57506233551   	0.941363538841  	0.892734505386  	1.00441588217   	1.07714625824   	1.06816947528   	0.926346565579  	12.8117512871   	5.59216548668   	0.914264961707  	1.04510430228   	1.00660596642   	1.17934612016   	0.865587113832  	0.866418872555  	12.2288920491   	5.82756111197   
1688  	0.997512999675  	1.21781142527   	1.06554347395   	1.1085308865    	1.15543813002   	0.901817319989  	2.19773521738   	1.54207524296   	0.962408172375  	1.32225947483   	1.04762747446   	1.15332533241   	1.10016292396   	0.863442960515  	2.56701194625   	1.7022846453    	0.930099450666  	0.959545348514  	1.03254017131   	1.09998908359   	1.04476613693   	0.821833058378  	13.7172666997   	8.02831488247   	0.92015409521   	1.0648601508    	1.00386456611   	1.20833327884   	0.847104467866  	1.25924349676   	17.3874821826   	8.02975814785   
1816  	1.00919192281   	1.1989965066    	1.01471677525   	1.0789826663    	1.1318556713    	0.929637584748  	2.29573859944   	1.68916466061   	0.972553399893  	1.35143842361   	1.04161671384   	1.10900719633   	1.10218209205   	0.925938100124  	3.07294141286   	1.81414687131   	0.934863950078  	0.98878357963   	0.992576129339  	1.07459148021   	1.01628530315   	0.801550172559  	16.2376361111   	7.04070850985   	0.948909489519  	1.06504639936   	0.969265254525  	1.08019777857   	0.852053119474  	0.86724870329   	20.4931119921   	7.1177579103    
1944  	1.02407418981   	1.29549864231   	1.06112038685   	1.17680059248   	1.18269403279   	1.02730181161   	2.20460392417   	1.76515661817   	0.954813089526  	1.39203904402   	1.0595019913    	1.01678823284   	1.13105627914   	1.17636136413   	2.92061910927   	1.90443669799   	0.921691098025  	1.18092844204   	1.03176853381   	1.0919708882    	1.01858124217   	1.00165777163   	18.612321964    	9.10629941621   	0.929097531642  	1.08001364374   	1.00677286672   	1.10546052062   	0.82805922406   	0.950320456891  	22.2605362643   	7.20769780849   
2072  	1.00224245002   	1.2629383649    	1.0149394878    	1.04149263118   	1.14820616264   	0.989361032216  	2.16091215741   	2.29286979819   	0.958433020948  	1.4021343103    	1.00135677167   	1.0201581896    	1.10623617208   	0.905042354415  	3.5356334326    	2.36420498406   	0.936577334474  	1.05748911552   	0.981443931194  	1.10165044653   	0.98983000986   	1.01080920204   	21.0030789822   	8.53670751479   	0.956311406658  	1.08971935244   	1.00012029965   	1.10400354688   	0.826333046381  	0.934128362687  	19.9052439069   	8.57514760079   
2200  	0.994205437999  	1.24688426404   	0.989502685809  	1.06713881043   	1.11541920097   	1.00533972998   	2.71598146593   	2.03646452518   	0.951970843758  	1.41799052013   	0.991473431904  	0.995557189844  	1.088180796     	0.879512490779  	3.16986103791   	1.95423179765   	0.957242040479  	1.23458385434   	1.01820681272   	1.10456895256   	0.961972355229  	0.72085960833   	25.9547741207   	7.31630029777   	0.916954562611  	1.07824797415   	1.00538435432   	1.05923078717   	0.822117491369  	0.909427594153  	18.8691248599   	8.20880159897   
2328  	0.978991539754  	1.3070045029    	0.996738202073  	1.09198740372   	1.15248313758   	1.21405626225   	2.43653110681   	2.0451654937    	0.953721007378  	1.44426392318   	1.00457048868   	1.01019312313   	1.09598037913   	1.07508581289   	3.29923069032   	1.97945889952   	0.944902371202  	1.1142267717    	1.00023024842   	1.12471169236   	0.967625643861  	0.825158187866  	25.3688354587   	10.3869330932   	0.90893006467   	1.11154892178   	0.994126807284  	1.04272671572   	0.834634204608  	0.97637605981   	19.4192747507   	10.9745877841   
2456  	0.965693508649  	1.26259366078   	0.983826516358  	1.08623500455   	1.18382182837   	1.58267284802   	2.75030035602   	1.97057760719   	0.950322567208  	1.4768040955    	1.00190836118   	0.972974990663  	1.21707312317   	1.00269535275   	3.72027454981   	2.50569394391   	0.963504319529  	1.05385079001   	0.987616653053  	1.05927395284   	1.04226135364   	0.906800972409  	27.523919733    	10.6328843264   	0.910772368092  	1.15544139388   	0.99929731468   	1.01873793438   	0.914263448609  	0.94334980589   	21.5792641449   	11.4274198511   
2584  	0.968299752537  	1.36662898577   	1.03430145055   	1.18748472338   	1.30614697982   	1.20007733223   	2.90371516689   	2.12100405684   	0.955346109613  	1.51430094737   	0.999160805979  	1.00681761798   	1.23372105625   	1.05540583732   	3.75863881396   	2.09869489127   	0.960519284919  	1.09004899701   	1.0100371478    	0.842950911457  	1.10311848704   	0.872893557496  	29.286635291    	11.5818087847   	0.914204148854  	1.12931620394   	1.00102533618   	1.05179420941   	0.979411958329  	1.01586480739   	21.9226607605   	9.35855523541   
2712  	0.970282692416  	1.33925226459   	1.00139550365   	1.13502800598   	1.24581520739   	0.897333551085  	3.67113114487   	2.53516930478   	0.960565780935  	1.52591110461   	0.986173063138  	0.980446101667  	1.19717250092   	1.06465290314   	3.69830990661   	2.16933774772   	0.950652080357  	1.09221529005   	0.990972862743  	1.0853314311    	1.07648652979   	0.902853869886  	30.7604144737   	9.73001621623   	0.918468279661  	1.13305420562   	0.9991908186    	1.05206144244   	0.964833817521  	1.06013060254   	21.4060201785   	11.0431790649   
2840  	0.955780726983  	1.32991872892   	0.985608476747  	1.04423989189   	1.20395475915   	1.16028141277   	3.33221205742   	2.30462074282   	0.955396304644  	1.54315192357   	0.986238436462  	0.986302764748  	1.1811707707    	0.989306010347  	3.94740035882   	2.2136350215    	0.939360600054  	1.11816793894   	0.988362368291  	0.97064917658   	1.03886574613   	1.00853184448   	35.0574811579   	8.17982015552   	0.91294493252   	1.15138632897   	0.997327265645  	1.06744411061   	0.958790752647  	1.05819820763   	26.1066265837   	10.8744416315   
2968  	0.977207482323  	1.39125843816   	1.00411717651   	1.06358158984   	1.20119819408   	0.936702190892  	3.730218971     	2.58510534486   	0.956523631703  	1.57950226934   	0.988258849698  	0.993912717705  	1.17225675538   	1.00440010116   	4.38731437803   	2.67385797622   	0.950981858436  	1.13744682724   	0.99775584246   	0.51660142206   	1.04264314526   	0.842166153796  	41.9117104932   	8.84900888261   	0.917255039522  	1.16214061995   	1.00000608785   	1.05293953146   	0.952017067977  	1.04933714478   	29.4412235953   	12.1324369911   
3096  	0.963145677155  	1.3491159618    	0.95115300116   	1.04652677132   	1.18760238844   	1.15877260779   	4.4758419786    	2.3537847168    	0.962276383048  	1.58454534986   	0.956969038112  	1.00613174026   	1.16394425357   	1.02303981979   	5.42486266541   	2.44578598113   	0.935437268439  	1.14651058351   	0.98332790508   	0.50907758031   	1.02874512442   	0.89366227121   	40.1278040465   	14.1483258555   	0.914686279083  	1.1669748727    	0.988179359368  	1.04716655809   	0.948434237077  	0.940244408158  	26.6260191298   	10.1191526901   
3224  	0.973502252041  	1.43814502858   	0.99219241382   	1.06494761767   	1.2232178013    	1.11109455437   	7.69526235428   	2.37435307305   	0.959273044399  	1.60377542193   	0.969214653608  	1.03018019293   	1.18350485007   	1.00801333425   	5.93784291371   	2.79769098916   	0.931509975072  	1.15363808246   	1.00499527453   	1.00970582366   	1.04288971537   	0.988304429903  	46.0081103448   	14.3567103835   	0.917571167743  	1.18650874808   	0.991365849704  	1.03650297204   	0.921418711208  	0.989313833089  	31.5305917868   	14.8830619358   
3352  	0.968227294429  	1.41958551958   	0.961717463799  	1.00886158773   	1.1647262557    	0.993599029366  	3.84200308505   	2.46189939893   	1.01414690374   	1.62522039256   	0.974633053029  	1.1173209195    	1.15271981596   	1.0113400442    	6.24735053936   	2.69896660068   	0.933803956428  	1.16459007184   	0.983523724304  	1.03309706968   	1.02105803497   	0.967235501089  	40.5633271126   	15.2334925053   	0.977230135782  	1.17363496294   	1.00619186286   	1.1122475258    	0.935126638513  	0.974565809026  	28.2275487792   	14.0865192864   
3480  	0.96434566343   	1.83392716708   	0.991286586735  	0.997856254805  	1.13679386081   	0.853750575017  	4.73640825855   	2.51580225585   	0.985943870076  	1.61667912679   	0.969102704055  	1.0554502929    	1.15325017925   	1.09676586852   	5.91032365977   	2.62568841409   	0.934165082934  	1.26231810878   	0.982478244748  	0.877664497245  	1.01335071766   	0.857357815399  	49.0401642932   	10.1733451738   	0.975179743443  	1.17670399673   	1.00061743159   	1.16712329406   	0.92067730599   	1.00865796618   	37.5509348731   	13.2164230532   
3608  	0.977983445954  	1.48413628843   	0.989132037355  	0.985413304981  	1.13723391521   	0.930480468594  	5.03780626956   	2.5978327498    	1.00763206129   	1.65234806464   	0.966835157952  	1.04379548036   	1.15964481154   	0.989339666222  	7.13478404338   	2.37565271539   	0.939977713594  	1.22454756571   	0.99603842757   	0.96790742294   	1.02383414141   	1.20513853363   	49.2213991348   	10.4966970515   	0.982780743968  	1.17737380989   	0.996563396816  	1.16772220447   	0.923825096929  	0.998365969305  	32.0317063019   	13.141011638    
3736  	0.973112653901  	1.72339290446   	0.978383604884  	0.955185636896  	1.12144919879   	1.04970029879   	5.75148116595   	3.24376434655   	0.980497384789  	1.67909104146   	0.969517357872  	0.996169916588  	1.15898809551   	1.00769457567   	5.56528667423   	2.52467483035   	0.942772514942  	1.38691325077   	0.994159739945  	0.456483239892  	1.01233788934   	1.04514649952   	47.8293619695   	16.1757861539   	1.00945270508   	1.17774492799   	1.00021624676   	0.715974779647  	0.917308807929  	1.0024165166    	33.8703251324   	14.6031481564   
3864  	0.988715088534  	1.92261676185   	1.00056655946   	1.00429249791   	1.20965822346   	0.893616033338  	5.46263732643   	2.85097933105   	1.01256962884   	1.71488157307   	0.991905463878  	1.36332935038   	1.20346067682   	1.03407202324   	6.67406335883   	3.23753240636   	0.942947801877  	1.39627522777   	1.0040162265    	0.69589666898   	1.03699048499   	0.879070385605  	51.6848943257   	16.5272356412   	0.970310186635  	1.17697918841   	0.992172648496  	1.14560229215   	0.918802736177  	0.97722984767   	39.6768402804   	14.0238431936   
3992  	0.978948105109  	2.16912207412   	0.998400130748  	0.943308192332  	1.15592724649   	0.773146225766  	5.62609652495   	2.92363091646   	0.983727601254  	1.70711296374   	0.977838861339  	0.932552065254  	1.16830174459   	0.997814876794  	7.68007784193   	2.92744927417   	0.931045068331  	1.75840550667   	1.01556018906   	0.723673423714  	1.00750168706   	0.81149324402   	49.6041817379   	15.749547177    	0.974434128898  	1.18554621008   	0.997026651564  	1.04090468529   	0.918574733064  	0.943089134382  	30.7704011339   	16.398314749    
4120  	0.972251441343  	1.48261437609   	0.947225542265  	0.947715452035  	1.1644001221    	0.829799434726  	7.13802978235   	3.45374703126   	0.996554892522  	1.6667195842    	0.952132756854  	0.896038367019  	1.18466562212   	1.01105119598   	7.3457414803    	2.89944242013   	0.957536650421  	1.33140198156   	0.978991818913  	1.00087613243   	0.995821711148  	0.926458897333  	54.6053773183   	16.7342767581   	0.991895924486  	1.18066070709   	0.998163309038  	1.04428944767   	0.927788779974  	0.917042552583  	41.6882251512   	16.4066668044   
4248  	0.987818162371  	1.83283444095   	0.994495523606  	1.00748554099   	1.13033500575   	0.887036546482  	6.05312990707   	2.93470626819   	0.973360325022  	1.7203953892    	0.96433821337   	1.25306135881   	1.19280118658   	0.925567291242  	7.27733960644   	2.71705292164   	0.950120842386  	1.62541067566   	1.00811512137   	1.30669689206   	0.986118984122  	0.896932025933  	57.4798307476   	17.0580704932   	0.976672067272  	1.1896889128    	0.996144728169  	1.05848955881   	0.934479645266  	0.926244691597  	34.0203469226   	17.1865739147   
4376  	0.972793435991  	1.81170514818   	0.96734300321   	1.90818972154   	1.12671349774   	1.03006916158   	6.99868568599   	3.26455975862   	1.00368820934   	1.74000717295   	0.969840143598  	0.96593075467   	1.19509143439   	0.933486252727  	7.72600377821   	2.86932035854   	0.946559472602  	1.37218495768   	0.988769643032  	0.976221393844  	0.987226584555  	0.762320863889  	54.9054923242   	18.7095643684   	0.970157071532  	1.1957641623    	0.999672618293  	0.998059852923  	0.950546970781  	0.920961577573  	35.8222210404   	17.3011425398   
4504  	0.963168434234  	2.28267017055   	1.01879725071   	0.969403562243  	1.15799859929   	0.920142299007  	6.92185081855   	2.81779171745   	0.974371086664  	1.75548545119   	0.983419173361  	0.959204054575  	1.18913756618   	0.967153012316  	6.67503606881   	2.86492454658   	0.942213754844  	1.32757521822   	0.993197505036  	0.890496207535  	1.00434800084   	0.962195995507  	58.704091139    	16.3363037491   	0.977175341171  	1.14972632626   	0.999685915152  	1.09852169248   	0.951553578311  	0.963453510133  	39.264717896    	nan             
4632  	0.989672466498  	1.57263611085   	0.936094989924  	1.06904925222   	1.11855817357   	0.956349632075  	7.08696392469   	3.56644513197   	1.00275100325   	1.77284713013   	0.973181500023  	0.908496176903  	1.17597952526   	0.979189275567  	11.5296777338   	3.02493593505   	0.958122166775  	1.23815315135   	0.987012596854  	0.866283209737  	0.997763979064  	0.885160165817  	62.7839323694   	19.4467237397   	0.973991417884  	1.19264334768   	0.999110914173  	1.05019725892   	0.94897382482   	0.942163134819  	39.1541640779   	nan             
4760  	0.968831711379  	1.87231345608   	0.953692252199  	1.07027052957   	1.11074615877   	0.927090357771  	7.44085869498   	3.16037229718   	0.989701419786  	1.77778369306   	0.97426265265   	1.08565522005   	1.20262887372   	0.9823505869    	10.8082009477   	3.1255399569    	0.945340652944  	1.28975586041   	0.986832953137  	1.13422756151   	1.02517915351   	0.995373507944  	64.0681339007   	19.9351621392   	1.01081953355   	1.19720941319   	0.998275187101  	0.979159222665  	0.970463949978  	0.928529069203  	41.426666396    	nan             
4888  	1.00268387837   	1.54439920084   	0.962808915873  	1.11377011997   	1.16740489695   	0.831601962225  	7.55032234344   	3.08481339367   	1.00801563647   	1.82066011446   	0.975111865513  	1.07603830091   	1.2274885422    	0.973007447229  	14.9989975719   	3.31431999347   	1.00998069641   	1.28896046881   	0.998265805517  	1.21547944336   	1.03815654764   	0.859925004133  	58.9266953504   	nan             	0.982246939002  	1.20514442494   	0.998890073185  	1.20194250739   	1.0017719684    	0.950512459386  	nan             	nan             
5016  	1.01698029472   	1.52724831582   	0.941905847238  	0.527813075632  	1.17582383967   	0.837273883306  	7.3817991491    	3.36723140819   	0.990605672597  	1.79914475594   	0.977989443004  	1.11856211351   	1.26285281284   	0.977440930562  	8.53667028469   	3.24804102627   	1.00497036962   	1.3125355491    	0.992751417779  	0.997508049593  	1.05836161808   	0.913328982319  	63.8800990567   	nan             	0.971266241806  	1.19489578899   	0.99738335703   	1.08893167863   	1.02793912083   	0.955519338908  	nan             	nan             
5144  	1.00151333727   	1.61496621951   	0.983134226478  	1.02480340792   	1.32359387622   	0.874005812122  	7.39744134756   	3.83851551059   	0.994406201305  	1.80653390431   	0.982059366701  	2.07365160821   	1.36728934656   	1.00239162042   	8.66601030348   	3.29507466914   	1.00310532674   	1.32632657432   	0.995171747814  	1.01871586774   	1.14256132233   	0.933314071394  	65.5401336794   	nan             	0.995864560933  	1.20260184805   	1.00033324493   	1.21962296576   	1.06224397059   	0.954556806973  	nan             	nan             
5272  	0.992661992857  	1.58834333549   	0.953961523     	0.399948085589  	1.27241514869   	1.00455386973   	7.69592268591   	nan             	0.985167128418  	1.81625825222   	0.976895174176  	1.33453424946   	1.34697117695   	0.969984903925  	8.43328036923   	nan             	0.997477326726  	1.32585862555   	0.986117470379  	1.03227249495   	1.09689338987   	0.941283767967  	65.818008312    	nan             	1.00248827011   	1.20317835172   	1.00110572432   	1.0468432498    	1.05924386895   	0.997987229996  	nan             	nan             
5400  	1.01574912622   	1.5525136896    	0.940112493259  	1.21757675153   	1.24202820722   	0.967975086299  	6.95958012713   	nan             	1.00321010168   	1.7917986235    	0.976915199066  	1.39191792871   	1.35770983343   	0.945605419738  	8.81468419605   	nan             	0.994332608102  	1.28904636302   	0.989173116604  	1.0050200956    	1.08673242156   	0.891379157466  	66.0546905457   	nan             	0.999245178826  	1.20496201987   	0.991275748855  	1.07909055246   	1.0548593595    	0.995607310028  	nan             	nan             
5528  	1.01419567311   	1.59911124675   	0.963421986587  	0.548748301701  	1.27084349137   	0.914690132101  	7.49663265771   	nan             	0.993382262354  	1.84989058198   	0.983258576128  	1.36724766501   	1.33430972606   	0.914099762177  	9.26624142712   	nan             	0.992178100747  	1.30858763718   	0.991828519354  	0.854190841693  	1.07502949764   	1.00499803118   	nan             	nan             	0.970108609327  	1.20076185651   	0.999192609484  	1.09600602017   	1.0519956496    	0.963885885023  	nan             	nan             
5656  	1.00157409197   	1.57076170974   	0.948407599453  	0.425250708218  	1.24534263685   	0.926932920227  	8.66937076946   	nan             	0.994389662608  	1.82792972751   	0.973513911248  	0.830251544024  	1.34344174083   	0.94588502692   	13.4630166422   	nan             	0.994604931349  	1.29474926839   	0.98810204845   	1.16720615003   	1.09684318694   	0.8843014187    	nan             	nan             	0.929926822042  	1.20796815166   	0.99549755882   	1.03430423572   	1.04566842007   	0.946359053369  	nan             	nan             
5784  	1.01280721976   	1.64421029946   	0.979931220823  	0.463267753434  	1.24706778691   	0.881087686751  	14.7260367186   	nan             	0.992151977716  	1.85429961879   	0.991507997211  	0.954267403798  	1.37614691853   	0.96401612171   	10.2749785868   	nan             	0.995927821501  	1.51418614156   	1.00615800058   	0.917732296731  	1.06984112721   	0.952090954256  	nan             	nan             	0.995683695739  	1.20073761721   	0.997046878067  	1.0845842599    	1.05394007787   	0.944681149741  	nan             	nan             
5912  	1.01196696077   	1.61504999337   	0.956457756656  	0.50619088227   	1.24883589633   	0.964395001055  	8.7064747681    	nan             	1.01084140356   	1.86647271312   	0.989358037435  	0.986763657937  	1.35395084347   	0.965862921191  	10.1387986182   	nan             	0.99696291174   	1.45476538516   	0.997297680278  	1.0463440239    	1.06300611646   	0.936553777039  	nan             	nan             	0.995217525365  	1.21492392161   	1.01033097263   	1.07717361685   	1.06061788209   	0.978811326305  	nan             	nan             
6040  	1.01799085729   	1.58946585765   	0.95044204116   	0.861084633233  	1.2151272094    	0.971084169713  	8.35773360456   	nan             	0.994952244699  	1.83825577097   	0.981199924371  	1.02673367246   	1.30895535045   	0.997104210217  	17.4044955965   	nan             	0.993650454662  	1.93495752796   	1.01475698224   	1.02066097669   	1.07425607632   	0.946585544064  	nan             	nan             	0.973254119988  	1.1584723693    	0.993785525882  	1.10780712078   	1.05089278565   	0.95839465745   	nan             	nan             
6168  	1.01260228532   	1.6052982579    	0.950439982079  	0.719826677828  	1.24667838788   	0.941615916403  	9.91210702749   	nan             	0.991263218203  	1.85096427161   	0.974968039847  	1.04908174715   	1.31262951171   	0.937653068628  	nan             	nan             	0.997194763332  	1.43597740511   	0.993241611044  	1.02340499101   	1.05623048061   	0.939756531949  	nan             	nan             	0.971516631545  	1.11473390723   	0.994273453981  	1.09940722977   	1.057127316     	1.01669868835   	nan             	nan             

